Branch Prediction as a Reinforcement Learning Problem: Why, How and Case Studies

Recent years have seen stagnating improvements to branch predictor (BP) efficacy and a dearth of fresh ideas in branch predictor design, calling for fresh thinking in this area. This paper argues that looking at BP from the viewpoint of Reinforcement Learning (RL) facilitates systematic reasoning about, and exploration of, BP designs. We describe how to apply the RL formulation to branch predictors, show that existing predictors can be succinctly expressed in this formulation, and study two RL-based variants of conventional BPs.

==> paper-outline.txt <==
Paper outline after Boris feedback on April 23th.


Section 1
---------


Section 2
---------
1. Basics of RL.


TODO:
* [Tassos] REINFORCE is sampling trajectories instead of single hop samples. Can we be more precise here?

Section 3
---------
* Mapping of terms

1. Tabular BPs (example)
2. Policy Gradient
Section 4
---------
Two parts:
*********************
1. Exploration part.
*********************
Forward looking section (look about the future)
-> Exploring future policies.
-> Policy, optimization, online / offline
******************
2. Proposal part
******************
Introduce a new policy using this ideas. PG (opt function, function, etc)



==> raw-data/float8-vs-int8-discussion/README.txt <==
Experiments are performed with history length
* Learning rate is 0.01 (alpha)
* Epsilon is 0.99

Evaluation dataset in CBP-5 (all traces by 2 failed)


## Perceptron
* starting 2 till 127

## PolGAg (float8)
* starting 2 till 127


## PolGAg-float32
* starting from 2 ending at 127 with step 5, i.e., 17,22,27,32,...,277


==> raw-data/float8-vs-int8-discussion/perceptron.csv <==
trace,2,7,12,17,22,27,32,37,42,47,52,57,62,67,72,77,82,87,92,97,102,107,112,117,size,type
LONG_SERVER-1,10.611,15.071,14.595,13.969,12.777,13.004,13.525,13.002,13.001,12.499,13.761,13.522,13.290,9.705,8.794,8.144,8.045,7.889,7.862,7.752,7.712,7.680,7.713,7.555,LONG,SERVER
LONG_SERVER-2,2.864,3.048,3.062,2.808,2.680,2.878,2.548,2.508,2.757,2.860,3.352,3.009,2.722,1.864,1.510,1.428,1.419,1.388,1.366,1.384,1.400,1.361,1.363,1.363,LONG,SERVER
LONG_SERVER-3,7.864,7.881,7.402,8.786,8.048,8.384,7.159,7.053,7.955,7.972,7.803,8.018,7.158,4.807,4.200,4.040,3.799,3.845,3.875,3.699,3.654,3.665,3.633,3.620,LONG,SERVER
LONG_SERVER-4,12.137,14.364,12.111,11.803,12.043,10.474,10.402,9.443,9.906,9.762,9.302,9.126,9.254,6.747,6.215,6.185,5.968,5.907,5.856,5.898,5.858,5.884,5.799,5.751,LONG,SERVER
LONG_SERVER-5,8.655,9.093,10.116,12.602,10.966,14.426,11.707,15.775,14.359,21.096,30.091,11.983,28.029,4.531,4.107,3.959,4.032,3.986,3.789,3.516,3.749,3.542,3.752,3.743,LONG,SERVER
LONG_SERVER-6,11.743,15.885,12.311,10.336,7.573,6.701,8.245,6.986,7.197,7.004,7.576,6.957,8.326,5.274,4.998,4.605,4.734,4.730,4.719,4.368,4.692,4.505,4.461,4.571,LONG,SERVER
LONG_SERVER-7,32.615,33.681,33.498,33.133,32.146,30.925,30.631,30.630,31.284,30.570,31.800,32.256,32.212,24.606,24.117,23.181,22.831,22.565,22.368,22.259,22.168,23.273,25.333,25.308,LONG,SERVER
LONG_SERVER-8,16.559,14.519,11.680,10.864,10.490,10.505,9.722,9.732,9.099,9.539,9.180,9.056,9.012,6.280,5.616,5.447,5.425,5.391,5.284,5.328,5.292,5.387,5.187,5.182,LONG,SERVER
LONG_MOBILE-11,5.743,5.787,6.197,6.781,7.107,7.343,7.368,7.731,8.476,8.221,7.987,8.280,9.241,7.106,6.230,6.383,5.609,5.547,5.452,5.446,5.374,5.333,5.258,5.222,LONG,MOBILE
LONG_MOBILE-12,4.036,15.407,13.012,11.537,12.665,12.668,9.437,12.014,12.219,16.508,9.484,8.275,6.445,3.026,3.027,3.038,3.023,2.954,2.830,2.564,2.347,2.288,2.205,2.236,LONG,MOBILE
LONG_MOBILE-13,10.383,7.519,7.241,6.764,7.172,7.593,7.183,7.356,7.574,7.497,7.431,7.319,7.838,5.645,5.069,4.910,4.833,4.780,4.734,4.688,4.663,4.574,4.550,4.497,LONG,MOBILE
LONG_MOBILE-14,23.083,18.189,19.067,15.775,14.126,14.367,14.141,13.966,14.149,14.376,13.556,14.143,14.136,11.361,10.925,10.535,10.093,10.136,10.152,9.625,9.514,9.533,9.367,9.435,LONG,MOBILE
LONG_MOBILE-15,12.482,14.384,15.495,13.010,15.440,14.202,11.198,11.852,9.122,10.338,9.554,8.313,12.254,7.260,6.216,6.348,6.089,6.415,6.319,6.343,6.376,6.443,6.514,6.341,LONG,MOBILE
LONG_MOBILE-16,6.869,7.645,5.760,6.379,5.933,6.008,7.919,8.873,6.196,6.602,7.467,10.692,7.978,11.216,8.060,8.116,8.530,9.919,10.670,8.978,8.293,9.008,8.905,6.979,LONG,MOBILE
LONG_MOBILE-17,6.936,9.924,61.402,5.948,6.145,7.663,9.350,15.420,8.875,18.446,22.108,20.207,23.225,5.356,4.978,5.040,5.009,5.453,5.264,5.003,5.293,5.207,4.715,5.240,LONG,MOBILE
LONG_MOBILE-18,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,LONG,MOBILE
LONG_MOBILE-19,13.407,19.324,16.196,21.311,17.440,19.342,18.425,17.339,18.003,18.439,19.760,29.623,18.435,14.950,14.026,13.775,13.571,13.535,13.269,12.469,13.161,12.936,13.412,12.351,LONG,MOBILE
LONG_MOBILE-1,27.915,17.707,20.820,19.908,18.520,18.666,16.184,16.067,16.605,17.216,15.962,15.643,21.912,14.389,14.045,15.257,15.051,14.930,14.824,14.948,15.024,14.851,14.961,15.068,LONG,MOBILE
LONG_MOBILE-20,0.929,0.948,0.122,0.847,0.837,0.865,0.209,0.250,0.254,0.351,0.935,0.300,0.848,0.837,0.861,0.834,0.838,0.837,0.836,0.649,0.831,0.803,0.698,0.550,LONG,MOBILE
LONG_MOBILE-21,19.841,22.250,39.816,34.633,40.195,28.533,37.434,26.494,31.395,33.256,34.681,34.457,34.029,29.015,35.211,33.353,31.221,31.218,38.684,34.115,36.485,41.168,38.195,42.143,LONG,MOBILE
LONG_MOBILE-22,0.235,0.528,0.126,0.127,0.127,0.129,0.129,0.127,0.127,0.129,0.127,0.127,0.128,0.127,0.127,0.127,0.126,0.127,0.126,0.126,0.126,0.126,0.126,0.126,LONG,MOBILE
LONG_MOBILE-23,8.150,6.319,7.998,7.919,7.082,6.635,6.677,6.807,6.378,6.506,6.508,6.553,6.221,5.519,5.373,5.272,5.162,5.072,4.960,4.886,4.806,4.744,4.675,4.629,LONG,MOBILE
LONG_MOBILE-24,4.285,3.481,3.818,4.166,3.965,3.841,3.850,4.088,4.061,4.171,4.152,4.205,4.079,3.377,3.264,3.200,3.159,3.115,3.064,3.016,2.985,2.950,2.927,2.897,LONG,MOBILE
LONG_MOBILE-25,5.990,5.232,6.687,5.944,4.737,6.603,5.122,3.260,3.740,4.552,4.845,4.867,4.977,2.953,2.474,2.686,2.382,2.297,2.578,2.373,2.304,2.977,2.258,3.185,LONG,MOBILE
LONG_MOBILE-26,2.976,3.009,3.003,2.710,2.783,2.760,2.714,2.518,2.477,2.600,2.561,2.699,3.019,2.743,2.360,2.260,2.224,2.136,2.125,2.124,2.021,2.104,2.090,2.118,LONG,MOBILE
LONG_MOBILE-27,4.120,3.592,3.567,3.638,3.248,3.712,3.300,3.394,3.651,3.845,3.445,3.290,3.660,3.109,2.755,2.889,2.894,2.899,2.920,2.883,2.866,2.877,2.897,2.896,LONG,MOBILE
LONG_MOBILE-28,2.400,0.923,0.919,0.937,0.915,0.915,0.915,0.915,0.915,0.915,0.915,0.915,0.915,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.915,0.914,0.914,0.915,LONG,MOBILE
LONG_MOBILE-29,5.925,1.221,1.216,1.233,1.208,1.208,1.206,1.207,1.206,1.206,1.207,1.207,1.207,1.205,1.205,1.205,1.205,1.205,1.205,1.205,1.205,1.205,1.205,1.205,LONG,MOBILE
LONG_MOBILE-2,11.175,7.857,6.442,4.696,5.785,8.595,5.379,12.299,8.284,6.709,4.481,4.648,4.428,4.261,4.158,4.039,3.874,3.846,3.771,3.723,3.680,3.668,3.554,3.535,LONG,MOBILE
LONG_MOBILE-30,4.066,0.844,0.833,0.845,0.828,0.828,0.828,0.828,0.827,0.827,0.827,0.827,0.827,0.827,0.827,0.827,0.827,0.827,0.827,0.827,0.827,0.827,0.827,0.827,LONG,MOBILE
LONG_MOBILE-31,0.870,0.348,0.414,0.551,0.555,0.541,0.585,0.616,0.662,0.660,0.616,0.672,0.892,0.471,0.461,0.481,0.478,0.471,0.453,0.452,0.461,0.460,0.282,0.281,LONG,MOBILE
LONG_MOBILE-32,15.402,11.262,10.410,9.780,10.100,9.564,9.844,9.954,9.398,8.470,8.578,8.916,8.691,7.740,7.845,7.673,7.403,7.461,7.443,7.367,7.410,7.185,7.242,7.334,LONG,MOBILE
LONG_MOBILE-3,1.503,2.490,2.494,2.586,2.547,3.164,3.187,3.341,3.608,3.713,3.492,4.521,5.147,1.305,0.685,0.676,0.689,0.692,0.691,0.687,0.686,0.676,0.675,0.666,LONG,MOBILE
LONG_MOBILE-4,20.676,16.940,16.931,15.995,14.120,14.783,14.676,14.455,13.846,13.864,13.246,13.460,12.668,12.196,11.188,11.298,11.497,11.553,11.316,11.391,11.319,11.200,11.147,11.018,LONG,MOBILE
LONG_MOBILE-5,5.469,10.752,9.078,3.829,8.663,6.470,6.183,6.594,6.375,6.971,6.845,6.226,6.905,6.214,7.460,7.053,7.138,7.260,7.317,7.771,7.858,7.629,7.757,7.974,LONG,MOBILE
LONG_MOBILE-6,15.865,23.701,19.536,18.088,20.112,19.333,24.322,21.254,20.812,18.817,19.624,20.350,21.159,13.254,13.130,13.029,12.959,12.857,12.772,12.726,12.659,12.574,12.524,12.467,LONG,MOBILE
LONG_MOBILE-7,0.022,0.035,0.016,0.256,0.019,0.024,0.106,0.013,0.013,0.012,0.012,0.011,0.012,0.009,0.009,0.009,0.010,0.009,0.010,0.009,0.011,0.010,0.011,0.011,LONG,MOBILE
LONG_MOBILE-8,16.796,19.811,21.906,20.939,20.618,21.628,21.522,21.664,21.760,22.547,23.122,23.335,24.029,20.446,19.917,19.511,19.130,19.311,19.134,19.212,19.096,19.177,19.130,19.073,LONG,MOBILE
LONG_MOBILE-9,19.704,13.704,13.597,16.918,16.837,16.638,16.589,16.685,16.679,16.748,16.924,17.328,17.271,15.858,12.357,12.231,12.068,11.981,11.848,11.770,11.719,11.667,11.594,11.562,LONG,MOBILE
SHORT_SERVER-100,33.881,28.468,34.265,32.326,32.115,33.329,31.804,31.991,32.388,32.233,33.686,35.281,35.697,24.787,25.852,25.416,25.192,24.825,24.746,24.496,24.399,24.416,24.184,24.053,SHORT,SERVER
SHORT_SERVER-101,32.650,24.286,20.451,21.544,21.262,19.929,19.984,20.762,21.293,21.518,20.996,20.969,19.856,20.205,19.623,19.276,19.073,18.694,18.239,17.704,17.362,16.837,16.582,16.358,SHORT,SERVER
SHORT_SERVER-102,16.507,17.268,14.144,16.176,15.496,16.497,16.712,16.358,15.479,15.603,14.929,14.713,14.422,15.614,15.439,14.566,13.697,13.099,12.551,12.086,11.778,11.572,11.306,11.120,SHORT,SERVER
SHORT_SERVER-103,47.088,25.012,20.497,22.400,22.656,23.609,23.308,22.299,21.779,21.392,21.219,21.113,20.732,16.538,16.214,15.931,15.781,15.646,15.497,15.393,15.279,15.204,15.116,15.043,SHORT,SERVER
SHORT_SERVER-104,43.424,22.084,18.275,17.705,22.298,15.856,19.037,16.111,14.103,17.497,16.843,17.682,16.498,20.870,16.549,14.007,26.837,25.823,22.971,21.896,18.151,14.961,11.880,11.579,SHORT,SERVER
SHORT_SERVER-105,17.849,11.839,12.938,13.995,14.662,15.415,15.291,13.666,12.479,11.572,13.139,12.524,14.963,23.524,19.550,20.958,21.796,21.031,21.061,20.688,20.514,18.430,18.536,15.627,SHORT,SERVER
SHORT_SERVER-106,35.195,15.702,14.224,18.864,17.928,16.958,18.300,18.442,17.387,17.434,19.308,19.315,20.787,22.329,17.838,16.253,18.752,18.791,18.232,18.043,17.440,16.603,15.853,15.438,SHORT,SERVER
SHORT_SERVER-107,67.377,49.003,45.833,48.564,48.870,48.593,48.819,49.091,49.664,49.669,50.075,49.848,49.732,44.358,43.021,42.454,41.957,41.682,41.547,41.392,41.198,41.184,41.130,41.065,SHORT,SERVER
SHORT_SERVER-108,28.379,34.641,28.921,20.604,30.793,29.931,31.387,29.736,29.387,29.323,29.331,29.103,28.589,28.211,28.081,27.982,27.784,27.693,27.582,27.546,27.404,27.373,27.222,27.232,SHORT,SERVER
SHORT_SERVER-109,44.460,40.188,41.662,38.503,43.148,42.573,41.937,41.862,40.103,39.980,36.908,37.215,38.965,43.204,39.334,36.588,33.130,32.082,30.611,29.829,29.430,28.858,28.044,27.809,SHORT,SERVER
SHORT_SERVER-10,5.463,8.216,8.025,6.914,6.582,5.848,10.907,6.280,6.491,5.324,3.447,3.478,26.623,2.912,2.500,2.263,2.143,1.955,2.009,2.022,2.016,2.113,2.076,1.980,SHORT,SERVER
SHORT_SERVER-110,75.868,35.676,24.377,18.171,17.944,15.053,16.055,15.639,14.557,14.480,19.306,18.987,16.927,13.982,23.015,27.593,27.824,26.265,20.314,18.840,16.796,13.897,12.746,12.126,SHORT,SERVER
SHORT_SERVER-111,40.859,43.272,56.399,59.572,60.654,58.898,77.019,76.983,73.769,78.349,76.990,74.179,74.531,40.696,35.559,29.953,28.301,27.806,27.634,28.822,29.855,30.580,31.226,31.952,SHORT,SERVER
SHORT_SERVER-112,66.955,67.763,66.695,67.136,67.785,70.579,70.788,70.875,71.229,73.042,72.527,71.077,73.761,55.253,54.215,53.981,53.629,53.340,52.974,52.824,52.659,52.542,52.460,52.549,SHORT,SERVER
SHORT_SERVER-113,47.157,49.708,33.712,31.693,29.592,22.833,21.105,22.256,18.573,16.668,19.148,18.242,19.709,18.910,17.951,27.275,24.978,24.034,22.611,21.575,20.849,20.318,19.434,17.779,SHORT,SERVER
SHORT_SERVER-114,44.458,32.176,27.641,26.951,25.257,25.160,24.842,24.759,23.261,22.976,22.788,23.306,23.713,19.474,18.713,18.450,18.169,17.983,17.914,17.785,17.492,17.463,17.320,17.186,SHORT,SERVER
SHORT_SERVER-115,38.612,28.716,24.742,26.367,21.992,21.471,21.153,20.779,21.113,21.070,20.761,20.876,20.573,17.243,16.766,16.207,16.123,16.029,15.878,15.743,15.674,15.584,15.540,15.536,SHORT,SERVER
SHORT_SERVER-116,41.828,30.163,29.891,26.750,30.290,24.814,24.559,25.252,25.244,28.900,28.589,28.280,26.156,20.224,18.731,18.406,18.166,17.640,17.836,17.661,17.571,17.677,17.630,17.590,SHORT,SERVER
SHORT_SERVER-117,47.218,34.492,31.102,28.751,26.866,26.860,26.383,26.289,25.329,25.463,25.043,24.580,24.004,20.580,19.791,19.443,19.105,18.859,18.729,18.642,18.263,18.250,18.083,17.973,SHORT,SERVER
SHORT_SERVER-118,52.258,42.602,39.600,39.464,38.044,36.135,34.636,33.935,32.670,31.814,30.954,30.696,30.605,25.167,23.820,23.682,23.041,23.116,22.925,22.654,22.468,22.093,21.942,21.693,SHORT,SERVER
SHORT_SERVER-119,43.628,32.941,29.266,28.732,28.046,26.106,25.366,24.652,26.751,24.497,24.543,23.787,24.682,20.501,19.758,19.534,19.347,19.136,18.863,18.679,18.670,18.451,18.349,18.230,SHORT,SERVER
SHORT_SERVER-11,13.021,15.701,16.286,15.579,13.941,13.476,13.553,14.182,13.588,13.469,12.565,12.414,12.502,9.136,8.605,8.482,8.327,8.265,8.170,8.091,8.018,7.926,7.900,7.887,SHORT,SERVER
SHORT_SERVER-120,57.570,38.924,36.128,33.321,32.831,32.375,31.709,30.571,29.627,28.445,27.767,28.186,30.345,25.463,21.949,21.468,21.225,20.831,20.789,20.683,20.342,20.234,20.162,19.903,SHORT,SERVER
SHORT_SERVER-121,46.658,33.965,28.354,30.262,29.847,28.436,28.022,27.637,27.769,28.681,27.158,26.631,26.282,22.180,20.784,20.347,20.118,19.975,19.824,19.585,19.381,19.136,19.044,18.878,SHORT,SERVER
SHORT_SERVER-122,47.001,35.906,32.663,30.284,28.252,26.359,26.194,25.736,24.883,25.474,25.091,24.601,23.639,20.068,18.497,18.163,17.623,17.659,17.411,17.287,16.945,16.755,16.733,16.570,SHORT,SERVER
SHORT_SERVER-123,43.918,31.877,27.905,26.720,25.673,24.414,25.002,24.390,24.872,24.688,24.530,24.410,23.482,20.202,19.314,19.002,18.793,18.659,18.497,18.396,18.270,18.189,18.077,17.991,SHORT,SERVER
SHORT_SERVER-124,1.013,1.457,0.972,1.263,0.993,0.888,0.924,0.946,0.957,0.874,0.839,0.791,0.761,0.699,0.682,0.682,0.678,0.679,0.680,0.680,0.681,0.687,0.686,0.688,SHORT,SERVER
SHORT_SERVER-125,13.050,14.866,12.991,12.469,11.689,10.912,9.873,9.771,8.296,8.548,7.399,7.835,6.996,5.941,5.677,5.734,5.746,5.772,5.698,5.714,5.753,5.748,5.669,5.675,SHORT,SERVER
SHORT_SERVER-126,22.739,21.563,21.899,20.461,19.320,20.412,19.637,19.435,19.943,18.899,18.841,17.800,18.484,15.697,15.351,15.118,14.830,14.618,14.325,14.214,13.880,13.823,13.618,13.625,SHORT,SERVER
SHORT_SERVER-127,23.330,20.280,23.070,21.648,20.077,19.453,18.292,17.885,17.872,17.053,16.355,16.074,15.687,13.775,13.486,13.396,13.452,13.382,13.360,13.461,13.486,13.500,13.447,13.513,SHORT,SERVER
SHORT_SERVER-128,26.378,24.155,21.409,21.454,20.728,20.613,21.110,22.319,23.243,23.752,23.825,23.736,23.690,21.839,19.363,19.088,18.968,18.960,18.779,18.787,18.734,18.693,18.652,18.581,SHORT,SERVER
SHORT_SERVER-129,36.776,24.655,22.049,20.289,22.297,22.918,24.205,24.527,24.404,22.881,22.692,22.022,21.738,18.370,17.622,17.335,17.179,17.069,17.017,16.941,16.872,16.802,16.762,16.749,SHORT,SERVER
SHORT_SERVER-12,10.379,7.029,2.198,1.625,1.555,1.472,1.796,1.572,1.445,1.587,1.554,1.449,1.508,1.155,1.170,1.083,1.081,1.062,1.061,1.052,1.050,1.048,1.045,1.047,SHORT,SERVER
SHORT_SERVER-130,85.818,72.163,67.045,63.844,60.896,59.420,59.441,58.763,58.360,58.435,58.682,59.535,60.234,54.841,54.305,54.087,53.866,53.791,53.734,53.702,53.678,53.673,53.655,53.687,SHORT,SERVER
SHORT_SERVER-131,32.460,37.066,31.137,32.049,30.393,30.036,28.581,27.746,27.075,26.392,25.309,24.947,25.192,24.234,24.157,24.097,24.108,24.124,24.128,24.157,24.176,24.220,24.208,24.253,SHORT,SERVER
SHORT_SERVER-132,34.056,38.088,34.727,35.925,34.107,30.805,29.028,28.401,28.014,27.996,27.342,26.745,26.475,25.981,25.866,25.839,25.866,25.948,25.962,26.024,25.991,26.032,26.089,26.143,SHORT,SERVER
SHORT_SERVER-133,69.456,67.349,67.001,66.534,67.481,67.387,67.947,68.172,67.466,67.711,66.655,68.068,67.672,57.883,55.904,54.546,53.531,52.806,52.206,51.740,51.354,50.993,50.688,50.424,SHORT,SERVER
SHORT_SERVER-134,21.739,22.573,25.207,27.016,27.447,26.841,26.974,26.802,26.704,26.502,26.310,26.287,26.066,26.266,25.780,25.305,25.026,24.698,24.390,24.256,24.170,23.909,23.821,23.680,SHORT,SERVER
SHORT_SERVER-135,19.166,20.137,28.710,24.279,22.257,23.414,24.467,24.716,24.416,24.525,24.308,24.313,24.174,24.072,23.453,22.965,22.469,22.126,21.889,21.656,21.404,21.243,21.026,20.938,SHORT,SERVER
SHORT_SERVER-136,61.571,54.373,55.569,54.614,54.211,53.755,54.297,57.492,56.639,56.941,56.232,54.727,54.790,46.230,45.421,44.665,44.249,43.990,43.735,43.533,43.366,43.192,43.078,42.962,SHORT,SERVER
SHORT_SERVER-137,32.955,37.001,32.554,32.871,31.136,30.275,30.118,28.303,28.691,27.740,27.098,26.467,25.531,24.820,24.041,23.906,23.895,23.841,23.824,23.808,23.798,23.765,23.817,23.784,SHORT,SERVER
SHORT_SERVER-138,81.280,62.748,63.188,64.103,64.240,64.103,64.051,64.093,64.417,64.929,67.751,68.773,69.615,53.867,53.560,53.526,53.527,53.570,53.577,53.652,53.656,53.690,53.662,53.660,SHORT,SERVER
SHORT_SERVER-139,73.112,67.981,68.621,67.778,68.652,67.923,68.234,67.983,68.004,67.526,67.824,68.762,69.659,57.615,56.825,56.222,55.659,55.185,54.819,54.473,54.198,53.948,53.692,53.475,SHORT,SERVER
SHORT_SERVER-13,6.943,8.667,5.857,9.197,5.194,4.302,4.938,4.328,4.809,4.779,4.414,4.836,4.631,2.738,2.557,2.232,2.178,2.175,2.040,2.082,2.037,2.050,2.080,2.031,SHORT,SERVER
SHORT_SERVER-140,20.181,22.610,26.126,24.394,24.156,24.357,24.899,25.014,25.018,25.041,24.922,24.974,24.926,24.180,23.568,23.108,22.797,22.496,22.252,21.992,21.804,21.680,21.503,21.401,SHORT,SERVER
SHORT_SERVER-141,21.113,22.099,20.663,20.231,18.520,18.032,20.758,19.405,17.691,16.688,15.993,15.851,15.766,14.962,14.629,14.443,14.312,14.351,14.390,14.233,14.170,13.965,14.037,14.033,SHORT,SERVER
SHORT_SERVER-142,36.939,37.554,36.692,37.075,35.900,35.235,34.499,33.885,33.248,33.183,31.973,31.327,30.249,28.615,28.185,28.145,28.023,28.056,27.951,27.874,27.818,27.776,27.734,27.745,SHORT,SERVER
SHORT_SERVER-143,34.575,36.163,38.485,36.568,36.664,36.443,36.755,36.777,36.779,37.066,36.605,36.847,36.987,33.230,32.593,32.153,31.816,31.449,31.229,30.975,30.784,30.640,30.499,30.359,SHORT,SERVER
SHORT_SERVER-144,23.927,24.679,26.835,29.716,29.843,29.599,29.610,29.742,29.750,29.738,29.340,29.311,29.249,29.026,28.695,28.272,27.960,27.606,27.274,27.019,26.726,26.488,26.361,26.219,SHORT,SERVER
SHORT_SERVER-145,54.481,53.777,54.520,52.215,51.288,50.336,50.183,49.506,48.820,48.758,49.101,49.274,50.712,44.007,43.354,42.990,42.713,42.584,42.446,42.354,42.318,42.192,42.131,41.968,SHORT,SERVER
SHORT_SERVER-146,74.644,67.228,68.243,67.792,68.425,67.603,68.341,68.114,67.921,67.463,67.977,68.367,69.258,57.743,56.975,56.385,55.778,55.420,54.985,54.661,54.359,54.138,53.899,53.678,SHORT,SERVER
SHORT_SERVER-147,54.832,32.812,25.551,21.890,20.185,19.765,20.582,20.662,20.381,20.576,20.893,21.028,21.261,21.136,20.399,19.220,18.031,17.285,16.508,16.323,15.832,15.781,15.614,15.296,SHORT,SERVER
SHORT_SERVER-148,25.586,16.044,15.427,10.689,10.424,9.011,9.256,9.244,9.849,9.736,10.039,9.877,10.088,8.351,8.156,7.992,7.888,7.790,7.683,7.632,7.619,7.577,7.540,7.507,SHORT,SERVER
SHORT_SERVER-149,31.546,22.628,18.162,18.080,15.079,15.419,15.798,16.013,15.613,15.771,15.600,15.804,17.577,15.555,15.066,13.884,13.749,13.243,13.064,12.909,12.733,12.140,12.272,12.192,SHORT,SERVER
SHORT_SERVER-14,9.804,7.801,3.084,4.030,3.876,2.856,3.662,2.762,2.839,3.228,2.524,2.337,2.611,1.918,1.675,1.625,1.466,1.514,1.534,1.544,1.554,1.438,1.532,1.456,SHORT,SERVER
SHORT_SERVER-150,38.483,17.738,20.598,14.237,13.552,12.959,12.758,12.674,12.338,12.535,12.205,12.169,12.188,11.555,11.289,11.065,10.976,10.930,10.849,10.999,10.894,10.768,10.740,10.696,SHORT,SERVER
SHORT_SERVER-151,27.714,22.419,16.419,15.576,15.465,14.351,14.580,14.319,14.437,14.672,14.665,14.862,15.503,13.761,13.495,13.155,12.864,12.694,12.478,12.369,11.918,12.158,12.132,12.053,SHORT,SERVER
SHORT_SERVER-152,52.227,28.951,24.648,21.016,20.236,18.889,18.560,19.283,19.653,19.578,19.327,19.638,20.483,18.941,18.551,17.616,16.925,16.196,15.983,15.689,15.660,15.399,15.213,15.311,SHORT,SERVER
SHORT_SERVER-153,32.062,27.517,26.123,26.797,25.408,25.462,25.534,25.413,25.044,25.093,24.863,25.074,24.865,21.299,20.689,20.108,19.948,19.803,19.559,19.507,19.433,19.394,19.388,19.358,SHORT,SERVER
SHORT_SERVER-154,28.527,22.633,19.203,18.603,17.300,17.681,16.924,17.029,17.876,17.988,17.658,18.072,18.816,16.641,16.214,15.455,15.162,14.930,14.792,14.581,14.510,14.413,14.311,14.172,SHORT,SERVER
SHORT_SERVER-155,20.352,26.962,22.291,22.923,22.145,23.367,25.249,23.604,21.564,21.640,22.478,21.247,20.679,19.697,19.197,18.897,18.704,18.468,18.365,18.135,17.870,17.676,17.494,17.377,SHORT,SERVER
SHORT_SERVER-156,33.637,19.398,13.880,16.276,15.434,18.564,18.376,17.748,16.787,16.655,16.477,15.917,14.805,12.965,11.301,11.315,11.666,11.676,10.897,10.502,10.505,10.336,10.021,9.858,SHORT,SERVER
SHORT_SERVER-157,0.102,0.199,3.081,15.005,24.622,0.092,30.180,9.051,0.234,12.399,0.068,1.912,0.390,0.036,0.033,0.032,0.033,0.033,0.031,0.032,0.033,0.032,0.032,0.032,SHORT,SERVER
SHORT_SERVER-158,21.863,20.917,21.396,20.288,22.884,30.571,25.404,24.715,22.869,23.599,20.364,20.112,19.594,14.294,14.117,13.994,13.831,14.056,13.901,13.788,13.728,13.725,13.634,13.625,SHORT,SERVER
SHORT_SERVER-159,5.380,3.172,3.592,4.397,4.196,3.778,4.365,4.198,4.105,4.151,3.873,4.266,6.714,3.354,3.334,3.322,3.304,3.382,3.398,3.449,3.375,3.442,3.396,3.396,SHORT,SERVER
SHORT_SERVER-15,13.445,9.723,9.787,8.807,6.089,5.201,5.137,5.680,5.583,5.656,5.508,7.357,15.840,4.103,3.868,3.576,3.464,3.261,3.145,3.232,3.074,3.080,2.953,2.938,SHORT,SERVER
SHORT_SERVER-160,4.999,6.047,7.779,4.455,4.500,4.479,4.869,6.616,6.181,6.279,6.203,6.025,4.697,4.159,4.138,4.141,4.142,4.141,4.137,4.131,4.144,4.135,4.137,4.135,SHORT,SERVER
SHORT_SERVER-161,13.795,13.829,14.198,9.961,9.440,6.072,7.908,6.681,5.151,3.013,2.290,2.331,2.532,2.418,2.249,2.362,2.265,2.371,2.383,2.369,2.405,2.429,2.445,2.452,SHORT,SERVER
SHORT_SERVER-162,50.868,41.710,28.521,28.679,28.579,30.285,29.008,30.496,29.586,30.409,29.644,29.922,29.644,25.982,24.816,24.545,24.275,24.269,24.144,24.044,24.006,23.915,23.921,23.838,SHORT,SERVER
SHORT_SERVER-163,22.852,20.896,22.847,26.349,25.546,24.982,24.375,22.988,22.801,22.872,21.740,21.266,20.930,20.922,20.360,20.207,20.078,20.126,20.181,20.122,19.954,19.981,19.898,19.693,SHORT,SERVER
SHORT_SERVER-164,11.801,9.922,13.959,14.544,11.586,9.922,10.557,9.846,10.432,10.890,11.208,10.937,12.068,9.161,9.044,8.635,8.337,8.151,7.894,7.930,7.653,7.570,7.411,7.430,SHORT,SERVER
SHORT_SERVER-165,56.992,24.963,26.028,21.578,16.997,16.434,16.214,14.615,14.525,12.032,12.360,12.009,12.184,11.265,10.867,10.709,10.388,10.144,10.082,9.816,9.643,9.568,9.761,9.689,SHORT,SERVER
SHORT_SERVER-166,34.130,27.907,26.999,26.293,25.460,24.421,25.028,23.687,23.408,23.237,23.410,23.602,23.458,20.663,20.232,19.993,19.674,19.465,19.447,19.169,19.190,19.242,19.186,19.152,SHORT,SERVER
SHORT_SERVER-167,12.604,11.463,11.491,11.748,10.584,11.217,10.411,11.885,13.369,12.071,12.438,13.970,16.529,11.548,11.040,9.961,9.451,9.318,8.988,8.945,8.808,8.625,8.543,8.494,SHORT,SERVER
SHORT_SERVER-168,27.974,25.052,24.439,23.915,24.266,22.784,22.710,22.111,22.045,21.823,21.200,21.346,21.502,18.599,18.288,18.024,18.266,17.937,17.671,17.668,17.532,17.763,17.496,17.557,SHORT,SERVER
SHORT_SERVER-169,9.360,6.791,5.216,5.747,4.607,4.290,4.744,5.125,5.563,5.852,6.205,5.855,6.641,5.049,4.892,4.855,4.814,4.683,4.638,4.658,4.508,4.482,4.419,4.364,SHORT,SERVER
SHORT_SERVER-16,9.533,7.096,3.998,4.389,4.166,4.185,4.372,4.753,4.045,4.020,3.922,3.833,3.567,2.835,2.732,2.780,2.691,2.425,2.437,2.351,2.370,2.230,2.194,2.246,SHORT,SERVER
SHORT_SERVER-170,26.662,19.077,15.003,14.505,13.299,12.670,12.925,13.697,13.153,13.130,13.918,13.972,13.803,12.755,12.069,11.831,11.650,11.338,11.220,11.211,11.003,10.988,10.706,10.581,SHORT,SERVER
SHORT_SERVER-171,20.427,10.178,7.671,8.200,7.181,6.302,7.188,7.416,6.556,6.748,6.023,5.901,6.027,5.376,5.290,5.166,5.118,4.988,4.985,4.979,4.876,4.986,4.889,4.836,SHORT,SERVER
SHORT_SERVER-172,36.697,18.442,16.978,16.263,15.884,13.616,13.368,13.598,13.958,13.730,13.719,13.716,14.486,12.843,12.611,12.140,11.953,11.609,11.324,11.240,11.124,10.968,10.955,10.782,SHORT,SERVER
SHORT_SERVER-173,34.051,37.273,9.165,13.225,10.931,11.246,7.191,8.911,10.542,9.531,10.984,13.937,12.104,6.547,6.344,6.608,6.474,6.487,6.318,6.303,6.384,6.295,6.308,6.252,SHORT,SERVER
SHORT_SERVER-174,12.607,11.934,10.196,11.127,11.208,10.759,10.894,10.007,10.351,11.607,12.701,14.014,13.853,10.610,10.166,9.639,9.347,9.561,9.282,8.835,9.114,8.590,8.924,8.840,SHORT,SERVER
SHORT_SERVER-175,29.287,20.564,18.846,15.173,13.965,13.572,13.960,14.210,14.224,14.067,14.297,14.084,14.902,13.114,12.752,12.484,12.230,11.969,11.818,11.622,11.544,11.524,11.211,11.220,SHORT,SERVER
SHORT_SERVER-176,32.311,24.130,18.366,17.538,17.355,17.607,16.409,17.195,17.197,17.773,17.569,17.470,18.579,15.947,15.645,15.309,14.996,14.644,14.447,14.360,14.180,14.084,13.881,13.858,SHORT,SERVER
SHORT_SERVER-177,25.931,25.724,14.827,17.059,7.640,7.407,6.607,8.191,8.359,6.714,6.468,6.495,6.595,6.061,5.967,5.884,5.713,5.607,5.476,5.396,5.328,5.304,5.217,5.221,SHORT,SERVER
SHORT_SERVER-178,11.623,12.093,8.498,8.190,8.283,8.277,9.102,8.342,8.826,8.710,8.471,8.533,9.490,7.997,7.962,7.792,7.684,7.583,7.552,7.491,7.252,7.444,7.190,7.151,SHORT,SERVER
SHORT_SERVER-179,6.212,7.992,10.624,9.300,15.399,7.297,9.623,3.623,9.786,12.215,5.785,4.754,6.209,2.049,1.904,1.890,1.898,1.859,1.879,1.863,1.911,1.933,1.930,1.945,SHORT,SERVER
SHORT_SERVER-17,10.707,7.107,9.641,8.846,8.344,8.242,9.048,8.678,8.674,8.970,9.709,9.978,10.726,6.142,5.408,5.298,5.065,4.812,4.868,4.559,4.570,4.690,4.627,4.553,SHORT,SERVER
SHORT_SERVER-180,17.802,15.593,17.601,17.600,18.618,22.376,19.280,16.209,17.185,17.379,16.443,16.120,16.069,12.260,11.766,11.719,11.594,11.502,11.454,11.413,11.359,11.303,11.283,11.229,SHORT,SERVER
SHORT_SERVER-181,45.206,21.778,15.844,13.689,18.510,6.254,8.520,5.390,4.424,4.369,3.603,3.680,3.695,3.107,2.901,2.838,2.785,2.712,2.653,2.645,2.593,2.574,2.540,2.529,SHORT,SERVER
SHORT_SERVER-182,79.069,40.974,30.512,24.708,20.500,18.333,16.363,15.923,16.085,15.404,15.104,15.870,16.366,13.446,12.980,12.389,11.907,11.627,11.476,11.302,11.176,11.103,11.039,10.954,SHORT,SERVER
SHORT_SERVER-183,23.794,20.525,23.800,18.741,16.795,15.780,17.471,16.328,16.026,15.714,15.698,15.509,15.546,14.832,13.700,13.759,13.494,13.502,13.404,13.351,13.361,13.307,13.237,13.241,SHORT,SERVER
SHORT_SERVER-184,32.063,26.294,22.261,22.189,21.494,21.184,21.802,21.511,22.362,23.027,22.285,22.317,23.579,20.404,20.111,19.590,19.095,18.785,18.452,18.273,18.171,18.042,17.839,17.775,SHORT,SERVER
SHORT_SERVER-185,38.530,29.233,23.807,23.201,22.690,22.967,22.305,22.617,23.422,23.464,23.632,23.419,24.589,21.263,20.938,20.461,19.961,19.481,19.227,19.021,18.871,18.372,18.124,18.494,SHORT,SERVER
SHORT_SERVER-186,2.804,3.475,2.914,8.052,10.390,3.569,10.731,10.913,11.163,11.857,12.652,13.956,16.051,2.906,2.883,2.737,2.724,2.707,2.691,2.692,2.693,2.697,2.695,2.701,SHORT,SERVER
SHORT_SERVER-187,35.106,26.492,24.189,22.747,21.958,21.736,22.699,22.857,23.151,23.050,23.184,23.521,24.033,20.942,20.370,20.249,19.649,19.407,19.209,18.985,18.191,18.240,18.138,17.879,SHORT,SERVER
SHORT_SERVER-188,42.978,39.646,44.405,47.350,47.964,49.230,47.844,49.576,47.068,46.006,41.502,41.021,40.417,36.362,35.465,35.503,35.573,36.437,37.194,37.675,38.065,38.429,39.337,39.778,SHORT,SERVER
SHORT_SERVER-189,18.034,18.886,15.840,15.894,14.999,13.618,13.206,13.640,13.254,13.498,12.741,12.867,12.963,10.664,10.114,10.023,9.890,9.781,9.732,9.767,9.691,9.627,9.684,9.635,SHORT,SERVER
SHORT_SERVER-18,2.565,3.838,2.694,23.257,24.917,27.162,26.203,27.714,28.825,27.213,19.360,12.595,17.451,1.998,1.513,1.387,1.462,1.537,1.478,1.500,1.434,1.510,1.479,1.476,SHORT,SERVER
SHORT_SERVER-190,3.094,16.751,9.790,18.196,19.259,23.570,23.039,20.962,22.145,27.422,24.296,24.852,25.085,13.115,7.636,4.040,3.165,3.011,2.659,2.723,2.659,2.623,2.694,2.735,SHORT,SERVER
SHORT_SERVER-191,19.747,17.718,18.793,19.056,17.477,19.276,19.593,18.117,24.530,25.066,18.572,19.736,17.911,14.310,13.096,12.797,12.700,12.637,12.611,12.487,12.555,12.475,12.382,12.418,SHORT,SERVER
SHORT_SERVER-192,29.565,28.270,28.541,26.312,25.906,26.082,23.872,24.336,23.683,22.774,23.878,22.392,24.530,19.155,19.180,18.093,18.535,18.690,17.662,17.421,17.452,17.337,17.291,17.261,SHORT,SERVER
SHORT_SERVER-193,33.564,26.587,22.841,20.794,19.505,20.179,18.272,18.091,17.869,17.557,17.052,16.863,16.716,15.546,14.977,14.740,14.785,14.681,14.627,14.480,14.480,14.429,14.386,14.346,SHORT,SERVER
SHORT_SERVER-194,33.503,29.354,26.049,25.186,20.425,20.305,18.322,17.265,16.923,17.414,15.893,15.961,15.492,14.565,13.751,13.662,13.413,13.555,13.309,13.233,13.170,13.107,13.019,13.178,SHORT,SERVER
SHORT_SERVER-195,39.996,32.231,26.592,24.913,21.678,20.714,19.960,19.762,18.909,18.024,18.125,17.662,17.410,16.802,16.385,15.687,15.749,15.534,15.624,15.212,15.376,15.098,15.161,15.201,SHORT,SERVER
SHORT_SERVER-196,29.377,26.133,25.253,23.466,21.036,21.724,19.760,19.116,18.725,18.975,17.936,18.039,18.040,15.302,14.861,14.736,14.624,14.622,14.486,14.498,14.318,14.460,14.405,14.449,SHORT,SERVER
SHORT_SERVER-197,28.840,26.812,23.644,22.192,20.483,20.563,19.461,19.273,19.136,18.702,17.964,17.758,17.909,15.209,14.328,14.100,13.997,13.878,13.900,13.902,13.827,13.825,13.852,13.801,SHORT,SERVER
SHORT_SERVER-198,25.694,35.679,24.449,22.026,21.201,20.261,18.850,18.763,18.209,17.402,16.838,16.572,16.074,15.173,14.792,14.375,14.379,14.195,13.997,13.886,14.211,14.075,14.043,14.007,SHORT,SERVER
SHORT_SERVER-199,54.130,46.140,43.797,46.245,44.148,46.235,45.725,45.630,44.434,44.164,42.653,41.815,40.679,39.743,38.910,38.590,38.176,37.871,37.644,37.485,37.360,37.461,37.286,37.146,SHORT,SERVER
SHORT_SERVER-19,5.167,4.341,4.115,4.011,3.409,3.307,3.189,2.844,3.251,3.360,3.012,2.893,3.130,2.495,2.159,2.136,2.117,2.092,2.075,2.082,2.061,2.055,2.024,2.028,SHORT,SERVER
SHORT_SERVER-1,13.951,16.645,18.682,17.546,16.440,16.235,14.204,14.567,14.751,14.375,14.455,16.539,15.685,10.105,8.959,8.367,8.273,8.105,7.939,7.977,7.870,7.964,7.868,7.901,SHORT,SERVER
SHORT_SERVER-200,29.476,31.407,28.552,27.261,25.281,23.045,23.190,24.074,23.899,22.555,21.784,21.266,21.016,17.346,16.721,16.243,16.149,16.064,15.973,15.884,15.733,15.727,15.633,15.589,SHORT,SERVER
SHORT_SERVER-201,30.573,26.178,22.452,21.516,19.287,18.819,17.708,17.417,16.620,16.735,15.955,15.931,15.549,14.075,13.174,13.092,12.912,12.867,12.801,12.821,12.822,12.787,12.822,12.861,SHORT,SERVER
SHORT_SERVER-202,21.038,15.547,16.529,13.529,11.911,11.866,11.707,13.414,12.141,12.544,10.205,25.218,11.052,10.034,8.510,7.894,7.653,7.691,7.656,7.549,7.495,7.460,7.444,7.412,SHORT,SERVER
SHORT_SERVER-203,32.456,31.563,28.656,28.372,25.809,25.920,24.836,24.514,24.332,24.120,24.217,23.687,23.648,20.132,19.087,18.713,18.437,18.119,17.870,17.928,17.850,17.555,17.355,17.405,SHORT,SERVER
SHORT_SERVER-204,20.753,19.162,6.066,10.871,8.147,8.526,11.101,12.185,8.742,10.683,11.900,16.439,10.277,10.940,11.577,9.684,9.079,8.937,9.261,9.328,8.664,8.649,8.879,8.639,SHORT,SERVER
SHORT_SERVER-205,31.734,28.744,26.585,32.133,18.939,23.718,14.542,13.841,12.727,10.257,10.048,10.142,9.781,9.940,9.647,9.154,8.374,8.593,8.440,8.886,8.443,8.289,8.297,8.049,SHORT,SERVER
SHORT_SERVER-206,1.693,2.598,5.609,12.515,16.247,20.363,20.668,29.645,25.734,24.091,25.840,24.645,25.571,9.682,6.421,3.225,2.192,1.869,1.892,1.748,1.569,1.569,1.442,1.517,SHORT,SERVER
SHORT_SERVER-207,32.533,26.141,23.768,21.945,21.293,20.561,20.169,19.934,19.475,19.335,18.750,18.747,18.548,17.345,16.800,16.595,16.514,16.391,16.319,16.345,16.250,16.203,16.158,16.113,SHORT,SERVER
SHORT_SERVER-208,18.251,16.293,9.268,11.651,7.948,8.063,9.039,9.107,9.050,11.066,9.484,11.006,11.354,9.330,9.087,8.971,8.847,8.971,8.784,9.121,9.123,8.829,8.925,8.998,SHORT,SERVER
SHORT_SERVER-209,10.551,11.634,5.738,9.154,5.670,3.869,3.179,4.822,3.398,4.510,4.751,6.540,4.876,4.547,4.290,4.095,4.557,4.191,4.608,5.107,4.663,4.862,4.850,4.802,SHORT,SERVER
SHORT_SERVER-20,11.449,7.579,15.262,10.536,8.250,8.632,7.925,7.824,6.976,8.413,7.264,6.960,6.436,5.990,6.341,6.145,6.360,6.552,6.610,6.539,6.454,6.511,6.506,6.293,SHORT,SERVER
SHORT_SERVER-210,27.552,25.457,23.238,21.953,23.117,20.407,20.186,19.864,19.004,17.357,16.480,16.630,16.475,13.841,13.101,12.911,12.946,12.818,12.794,12.841,12.811,12.767,12.794,12.801,SHORT,SERVER
SHORT_SERVER-211,4.021,3.549,3.497,3.693,2.931,2.711,2.800,2.588,2.878,2.673,2.457,2.144,2.072,1.874,1.772,1.732,1.736,1.775,1.730,1.776,1.729,1.702,1.695,1.692,SHORT,SERVER
SHORT_SERVER-212,16.420,11.801,17.399,13.209,13.929,13.260,15.020,18.397,18.814,20.941,19.340,20.866,20.881,10.037,8.676,8.452,8.473,8.456,8.474,8.266,8.502,8.330,8.280,8.371,SHORT,SERVER
SHORT_SERVER-213,42.467,34.093,23.778,21.059,19.897,17.563,16.286,15.150,14.454,13.834,13.493,13.874,13.541,12.761,12.376,12.343,11.890,12.219,11.528,11.589,11.099,10.915,11.263,11.250,SHORT,SERVER
SHORT_SERVER-214,0.195,0.294,8.269,5.766,3.800,3.787,11.098,9.893,9.460,9.291,5.416,5.390,5.336,0.689,0.279,0.121,0.120,0.118,0.115,0.114,0.115,0.115,0.114,0.114,SHORT,SERVER
SHORT_SERVER-215,31.790,27.378,24.037,22.782,20.153,19.300,18.744,18.298,17.661,17.672,17.284,16.993,16.835,14.432,14.036,13.748,13.666,13.599,13.537,13.506,13.464,13.472,13.410,13.451,SHORT,SERVER
SHORT_SERVER-216,44.157,36.125,32.870,33.177,33.687,35.108,33.744,33.678,33.755,33.149,32.328,32.821,30.390,29.061,27.905,27.444,27.163,26.898,26.935,26.762,26.659,26.662,26.552,26.598,SHORT,SERVER
SHORT_SERVER-217,14.126,17.027,16.058,16.339,15.871,17.409,17.337,16.910,18.510,17.918,19.394,19.816,21.074,14.979,14.229,14.335,13.938,13.353,13.435,13.060,12.559,12.998,12.424,11.945,SHORT,SERVER
SHORT_SERVER-218,1.575,2.449,5.880,40.002,48.871,48.474,53.144,56.506,55.772,57.829,58.050,58.112,58.422,7.839,4.448,3.237,1.939,1.530,1.421,1.277,1.212,1.231,1.136,1.115,SHORT,SERVER
SHORT_SERVER-219,1.117,1.261,1.544,2.366,2.193,2.020,2.051,2.166,2.177,2.108,1.940,1.994,1.914,0.689,0.532,0.510,0.505,0.501,0.499,0.496,0.498,0.505,0.507,0.496,SHORT,SERVER
SHORT_SERVER-21,2.873,2.098,1.457,1.310,0.884,0.359,0.866,1.159,0.600,0.484,0.717,0.522,0.578,0.182,0.183,0.216,0.207,0.200,0.196,0.289,0.226,0.197,0.169,0.174,SHORT,SERVER
SHORT_SERVER-220,29.463,27.372,29.390,30.812,25.365,28.088,26.907,24.837,25.529,24.330,25.259,24.933,26.255,17.681,17.339,17.208,16.890,16.998,16.858,16.775,16.676,16.695,16.774,16.892,SHORT,SERVER
SHORT_SERVER-221,29.872,26.218,30.941,29.668,27.868,27.958,26.425,23.041,25.431,25.813,25.647,26.320,25.623,18.022,17.740,17.286,16.837,17.042,17.033,16.603,16.854,16.829,16.678,16.868,SHORT,SERVER
SHORT_SERVER-222,2.099,2.155,12.165,14.466,7.532,3.999,19.875,3.975,23.895,31.925,6.026,1.048,0.944,0.871,0.850,0.844,0.837,0.831,0.823,0.832,0.828,0.827,0.828,0.824,SHORT,SERVER
SHORT_SERVER-223,30.615,28.464,25.648,27.626,22.201,26.658,26.079,25.666,20.314,20.285,19.207,19.223,18.945,16.380,15.536,15.200,15.108,14.973,14.847,14.853,14.831,14.785,14.746,14.744,SHORT,SERVER
SHORT_SERVER-224,42.400,44.523,44.000,39.629,40.823,46.231,42.211,38.642,41.815,41.056,40.064,44.104,41.997,42.087,41.236,41.351,40.841,40.760,41.308,41.076,41.249,41.035,41.100,41.202,SHORT,SERVER
SHORT_SERVER-225,31.998,43.431,35.539,30.524,27.557,28.612,27.309,29.036,26.072,26.231,27.339,27.600,26.361,26.949,25.131,24.452,23.000,22.459,22.165,20.748,20.251,19.261,18.921,18.638,SHORT,SERVER
SHORT_SERVER-226,34.098,28.281,24.513,22.441,23.538,21.557,21.029,21.083,19.354,19.904,18.907,18.626,18.568,16.748,16.188,15.931,15.868,15.687,15.637,15.485,15.300,15.327,15.110,15.132,SHORT,SERVER
SHORT_SERVER-227,33.107,20.554,32.867,26.049,26.369,22.186,19.490,25.901,20.523,23.250,21.566,18.918,20.404,14.343,14.410,14.055,13.812,13.986,13.508,13.717,13.496,13.508,13.196,12.252,SHORT,SERVER
SHORT_SERVER-228,30.649,30.005,24.831,23.328,23.426,20.495,17.586,17.325,16.685,16.326,15.953,15.775,15.098,14.132,13.658,13.667,13.333,13.379,13.235,13.164,13.342,13.042,13.086,12.950,SHORT,SERVER
SHORT_SERVER-229,53.305,40.777,39.572,36.399,36.159,35.404,36.246,39.863,37.651,37.897,38.598,39.178,37.007,33.123,30.997,30.666,30.787,30.507,30.549,30.577,30.421,30.596,30.524,30.548,SHORT,SERVER
SHORT_SERVER-22,5.915,10.006,3.555,3.461,2.955,3.366,1.962,2.184,1.581,1.331,1.456,1.290,0.917,0.857,0.808,0.911,1.006,1.051,1.065,0.923,0.982,1.085,1.169,1.017,SHORT,SERVER
SHORT_SERVER-230,36.231,35.266,32.623,32.755,32.466,32.712,31.657,34.562,32.744,32.494,32.356,31.883,31.051,26.689,24.914,24.624,24.508,24.682,24.515,24.196,24.365,24.105,24.155,24.166,SHORT,SERVER
SHORT_SERVER-231,12.323,16.314,15.539,16.236,16.365,15.572,15.605,14.531,14.793,15.699,15.325,15.537,15.869,10.768,9.807,10.274,9.954,9.570,9.496,9.243,9.311,9.245,9.247,9.071,SHORT,SERVER
SHORT_SERVER-232,29.537,25.759,21.655,20.241,20.127,19.660,18.848,19.359,19.059,18.244,17.805,18.091,17.345,15.557,14.806,14.715,14.572,14.588,14.473,14.500,14.426,14.443,14.425,14.403,SHORT,SERVER
SHORT_SERVER-233,2.718,2.919,34.211,38.354,34.106,4.343,6.277,24.293,24.914,22.936,2.360,2.388,2.113,1.609,1.561,1.567,1.564,1.542,1.535,1.532,1.533,1.532,1.529,1.521,SHORT,SERVER
SHORT_SERVER-234,32.529,26.628,24.130,22.145,20.924,20.232,19.563,19.862,19.731,19.343,19.136,18.094,17.792,15.770,14.902,14.549,14.605,14.345,14.337,14.256,14.410,14.276,14.412,14.343,SHORT,SERVER
SHORT_SERVER-235,26.660,27.062,25.940,21.268,18.803,20.313,20.821,18.215,19.125,18.662,17.178,17.148,16.200,14.335,14.449,14.602,14.270,14.245,14.002,13.749,13.789,13.505,13.590,13.648,SHORT,SERVER
SHORT_SERVER-236,33.675,18.046,19.231,26.275,14.566,13.636,12.420,12.792,12.349,12.980,12.139,12.539,14.922,11.532,10.020,10.847,10.007,10.528,9.862,10.505,9.134,9.413,9.900,9.516,SHORT,SERVER
SHORT_SERVER-237,25.088,24.655,23.254,21.801,19.718,20.287,18.307,17.647,17.205,17.275,15.660,16.066,16.028,13.492,13.145,13.014,12.977,12.945,12.763,12.720,12.681,12.701,12.579,12.520,SHORT,SERVER
SHORT_SERVER-238,31.566,29.703,26.075,25.473,24.328,23.114,23.186,22.699,22.425,22.195,21.622,20.596,20.907,17.481,16.747,16.261,16.168,16.032,16.125,15.986,15.975,15.924,15.800,15.822,SHORT,SERVER
SHORT_SERVER-239,31.134,30.192,25.807,24.809,28.809,22.590,27.434,23.437,24.026,25.058,20.782,20.034,20.107,17.122,16.407,15.948,15.857,15.694,15.624,15.535,15.466,15.531,15.366,15.353,SHORT,SERVER
SHORT_SERVER-23,2.471,2.834,1.342,1.598,1.210,1.291,0.984,1.212,1.057,0.984,0.768,1.415,0.629,1.248,0.662,0.651,0.625,0.604,0.555,0.562,0.552,0.507,0.524,0.574,SHORT,SERVER
SHORT_SERVER-240,33.656,31.282,26.762,25.936,24.847,23.664,23.198,23.525,22.455,22.432,22.393,21.514,21.978,18.494,17.643,17.488,17.270,17.178,17.044,17.001,16.872,16.884,16.822,16.811,SHORT,SERVER
SHORT_SERVER-241,40.876,33.055,30.816,29.313,28.972,28.034,27.738,27.355,27.082,27.050,26.477,26.494,26.352,24.483,23.824,23.483,23.265,23.142,23.012,22.903,22.836,22.718,22.680,22.527,SHORT,SERVER
SHORT_SERVER-242,33.052,28.955,25.883,25.989,25.085,24.533,24.267,24.005,23.965,23.561,23.015,22.729,22.509,20.664,20.096,19.824,19.647,19.434,19.345,19.303,19.268,19.209,19.078,19.048,SHORT,SERVER
SHORT_SERVER-243,40.354,33.114,29.514,28.106,26.903,26.414,26.416,26.053,25.877,25.555,25.087,25.068,25.051,23.129,22.400,22.024,21.852,21.742,21.569,21.468,21.432,21.329,21.244,21.190,SHORT,SERVER
SHORT_SERVER-244,32.861,29.095,27.124,26.172,27.435,25.940,26.057,25.771,25.828,25.323,24.718,24.571,24.770,22.682,21.825,21.436,21.279,21.033,21.042,20.897,20.823,20.806,20.789,20.710,SHORT,SERVER
SHORT_SERVER-245,40.056,33.090,25.970,26.134,24.866,24.401,23.942,24.015,24.847,23.953,23.587,22.984,23.977,21.317,20.627,20.250,19.963,19.539,19.000,18.582,18.528,18.402,18.307,18.117,SHORT,SERVER
SHORT_SERVER-246,40.839,38.634,33.348,30.720,29.273,28.436,26.579,26.974,27.278,27.438,25.890,25.762,25.316,23.115,22.034,21.808,21.524,21.219,21.215,21.116,21.063,20.949,20.790,20.770,SHORT,SERVER
SHORT_SERVER-247,34.895,29.364,26.731,26.275,25.158,24.643,24.157,24.004,23.691,23.515,23.025,23.030,22.791,21.161,20.666,20.376,20.244,20.074,19.991,19.874,19.817,19.744,19.682,19.621,SHORT,SERVER
SHORT_SERVER-248,40.879,32.288,28.588,28.270,26.885,26.422,26.358,26.438,25.392,25.396,24.858,25.042,24.685,22.582,21.826,21.509,21.364,21.183,21.127,21.024,20.928,20.871,20.805,20.770,SHORT,SERVER
SHORT_SERVER-249,46.311,38.404,32.944,31.032,28.093,26.805,25.202,25.350,24.844,24.497,24.077,23.705,24.218,22.050,21.179,21.108,20.858,20.488,20.582,20.480,20.394,20.316,20.259,20.278,SHORT,SERVER
SHORT_SERVER-24,5.480,7.530,3.139,4.072,2.082,2.981,1.672,1.541,1.425,1.112,0.905,1.045,0.699,0.845,0.742,0.786,0.930,0.945,0.941,0.859,0.809,0.884,0.864,0.951,SHORT,SERVER
SHORT_SERVER-250,35.687,31.314,27.936,27.984,26.814,26.803,26.544,26.349,26.106,26.043,25.581,25.270,25.118,22.584,21.811,21.455,21.178,20.939,20.806,20.639,20.509,20.406,20.125,20.179,SHORT,SERVER
SHORT_SERVER-251,33.914,28.877,27.389,31.164,28.233,28.124,26.984,26.699,26.189,25.360,24.815,24.998,24.792,22.829,21.922,21.465,21.001,20.689,20.518,20.268,20.131,19.919,19.845,19.718,SHORT,SERVER
SHORT_SERVER-252,34.562,31.087,28.977,29.283,29.051,27.997,27.845,28.004,27.126,26.742,26.844,26.595,25.863,24.264,23.649,23.122,22.905,22.703,22.259,22.303,21.939,21.816,21.810,21.823,SHORT,SERVER
SHORT_SERVER-253,36.298,31.048,28.772,27.566,26.684,26.218,25.968,25.741,25.485,25.204,24.677,24.495,24.418,22.734,22.074,21.774,21.651,21.466,21.429,21.255,21.202,21.179,21.070,21.039,SHORT,SERVER
SHORT_SERVER-254,9.653,15.046,14.853,8.146,8.174,7.457,6.602,6.723,6.516,7.476,10.827,9.615,9.117,7.790,8.003,8.104,7.706,7.456,7.206,6.835,7.186,6.896,6.756,6.649,SHORT,SERVER
SHORT_SERVER-255,9.182,15.229,12.057,6.761,6.500,5.923,6.355,6.103,5.957,6.605,11.423,10.290,7.905,8.123,7.343,7.343,7.098,6.993,6.713,6.433,6.429,6.486,6.445,6.514,SHORT,SERVER
SHORT_SERVER-256,11.016,14.043,11.509,7.970,6.586,6.646,7.261,6.819,7.224,7.663,10.018,11.051,9.155,7.273,6.494,6.276,6.402,6.075,6.455,5.984,5.795,5.954,5.677,5.666,SHORT,SERVER
SHORT_SERVER-257,7.941,15.885,12.455,7.210,7.041,6.782,6.800,6.475,6.812,8.130,11.828,11.980,8.833,8.474,7.923,7.957,8.111,7.789,7.492,6.928,7.102,7.327,7.045,6.992,SHORT,SERVER
SHORT_SERVER-258,21.622,9.639,0.418,0.463,0.566,0.658,0.718,0.800,1.195,0.988,0.651,0.713,0.764,0.496,0.302,0.399,0.289,0.290,0.278,0.284,0.350,0.282,0.291,0.292,SHORT,SERVER
SHORT_SERVER-259,22.281,3.034,1.183,1.341,1.142,1.172,5.944,4.917,5.226,10.041,7.160,11.627,8.858,1.898,1.028,0.895,0.851,0.865,0.847,0.850,0.853,0.886,0.856,0.864,SHORT,SERVER
SHORT_SERVER-25,3.731,8.851,5.962,6.693,6.239,7.051,7.500,7.578,8.161,8.874,7.851,8.905,8.311,6.660,6.160,6.082,6.099,6.082,5.784,5.765,6.178,5.908,6.165,6.253,SHORT,SERVER
SHORT_SERVER-260,26.378,51.688,49.997,48.072,42.020,36.876,39.684,38.763,35.537,36.343,34.050,33.318,31.026,30.817,30.868,30.536,30.238,30.043,30.644,30.332,30.714,29.053,27.739,27.606,SHORT,SERVER
SHORT_SERVER-261,35.589,56.355,58.521,46.569,44.269,44.899,43.048,43.575,41.456,41.382,41.778,38.921,40.590,39.089,38.034,36.479,38.768,36.069,36.028,34.938,35.706,35.333,34.717,34.581,SHORT,SERVER
SHORT_SERVER-262,17.239,9.642,9.677,8.552,9.649,9.676,9.737,8.784,9.505,9.328,9.675,11.850,13.534,10.050,9.088,8.925,8.380,8.190,8.816,7.612,7.636,7.073,6.998,6.983,SHORT,SERVER
SHORT_SERVER-263,26.730,48.750,45.370,46.910,52.443,44.422,41.056,41.646,45.415,47.074,53.192,45.159,40.176,40.757,39.455,39.023,39.828,39.286,39.237,42.224,42.138,43.754,42.737,42.023,SHORT,SERVER
SHORT_SERVER-264,13.024,12.546,11.995,8.323,14.830,11.082,11.315,10.130,11.689,10.819,9.873,13.476,11.341,8.840,8.565,9.431,8.575,9.351,8.977,9.813,9.259,7.967,6.188,9.816,SHORT,SERVER
SHORT_SERVER-265,41.801,35.428,44.197,47.079,44.731,45.482,43.317,48.512,43.817,40.360,37.953,39.498,35.348,30.420,30.729,30.865,31.065,31.260,31.251,31.570,31.253,31.038,31.218,31.021,SHORT,SERVER
SHORT_SERVER-266,46.770,38.144,43.208,46.147,45.884,46.189,47.335,48.159,45.616,48.828,45.105,45.245,41.176,32.225,31.880,31.707,31.889,31.974,32.150,31.646,32.581,31.947,32.063,32.243,SHORT,SERVER
SHORT_SERVER-267,28.488,18.172,18.947,17.853,16.232,16.061,15.583,14.954,14.961,15.016,14.595,14.477,14.700,14.288,14.222,14.115,14.122,14.145,14.070,14.120,14.141,14.125,14.117,14.235,SHORT,SERVER
SHORT_SERVER-268,24.946,25.903,25.476,24.815,25.546,24.507,25.943,27.877,27.886,28.797,29.061,32.551,32.963,22.715,22.536,22.481,22.468,22.345,22.256,22.242,22.048,22.022,22.049,21.882,SHORT,SERVER
SHORT_SERVER-269,32.519,23.386,17.951,17.006,16.308,16.893,16.517,15.591,15.033,15.223,14.147,14.204,14.726,11.905,11.130,10.832,10.688,10.639,10.390,10.373,10.379,10.094,10.200,10.143,SHORT,SERVER
SHORT_SERVER-26,1.797,1.912,2.091,2.026,1.989,2.457,2.543,2.691,2.229,2.690,2.403,2.677,2.722,1.892,1.716,1.707,1.700,1.708,1.693,1.692,1.690,1.689,1.689,1.679,SHORT,SERVER
SHORT_SERVER-270,18.555,21.035,16.148,15.166,14.399,14.653,13.621,12.025,11.902,12.322,12.182,11.946,11.508,10.836,10.566,10.332,10.201,10.070,9.847,9.828,9.720,9.568,9.548,9.676,SHORT,SERVER
SHORT_SERVER-271,22.095,22.254,17.988,16.487,14.487,14.613,14.435,13.914,12.663,12.287,12.136,12.017,11.703,10.733,10.471,10.125,9.983,9.955,9.651,9.848,9.717,9.462,9.439,9.429,SHORT,SERVER
SHORT_SERVER-272,9.515,21.476,10.715,20.344,6.204,6.931,5.753,5.629,6.633,4.194,4.539,3.862,3.930,3.816,3.706,3.671,3.416,3.816,3.375,3.774,3.458,3.329,3.651,3.386,SHORT,SERVER
SHORT_SERVER-273,5.714,2.998,2.842,3.207,2.515,3.774,3.304,3.410,8.493,7.444,9.660,9.415,5.297,1.997,3.009,2.991,1.750,1.506,1.692,1.598,1.498,1.588,1.510,1.700,SHORT,SERVER
SHORT_SERVER-274,9.527,16.587,25.988,8.260,7.177,5.514,4.562,5.440,5.202,5.383,4.899,5.282,4.521,4.376,4.716,4.226,3.691,3.502,3.639,3.629,3.361,3.306,3.345,3.325,SHORT,SERVER
SHORT_SERVER-275,5.682,2.664,2.383,2.245,2.631,3.011,2.692,3.290,5.962,3.241,6.735,9.295,5.310,3.817,2.626,2.732,2.568,2.223,1.567,1.931,1.750,1.622,1.939,1.649,SHORT,SERVER
SHORT_SERVER-276,23.996,24.661,6.882,4.488,5.376,7.220,6.431,5.997,5.405,6.295,6.694,2.809,2.618,2.969,2.387,3.438,2.963,4.071,3.375,3.792,3.312,3.168,3.002,3.735,SHORT,SERVER
SHORT_SERVER-277,1.848,1.948,1.797,0.927,1.301,1.259,0.899,1.105,0.797,0.910,0.572,0.554,0.624,0.592,0.478,0.504,0.490,0.514,0.441,0.466,0.540,0.545,0.544,0.540,SHORT,SERVER
SHORT_SERVER-278,15.863,18.897,21.262,17.768,12.149,11.509,8.597,9.913,8.384,7.092,6.823,7.074,7.125,6.255,6.168,5.407,5.804,5.192,5.220,5.345,5.043,4.997,5.286,4.991,SHORT,SERVER
SHORT_SERVER-279,2.922,1.703,1.787,2.028,2.388,1.732,2.330,3.050,6.469,4.889,10.437,10.354,4.729,4.125,3.533,3.994,1.702,2.203,1.882,1.427,1.346,1.621,1.569,1.639,SHORT,SERVER
SHORT_SERVER-27,1.030,2.208,0.919,1.250,1.748,0.856,1.138,1.146,0.652,0.456,0.238,0.450,0.281,0.177,0.290,0.245,0.295,0.247,0.298,0.323,0.217,0.260,0.254,0.233,SHORT,SERVER
SHORT_SERVER-280,42.978,34.430,31.297,29.109,27.023,26.261,25.511,25.265,24.274,23.934,23.518,22.885,22.450,20.205,19.763,19.602,19.456,19.348,19.236,19.258,19.139,19.147,19.066,19.003,SHORT,SERVER
SHORT_SERVER-281,6.904,12.804,18.710,22.122,22.226,19.549,22.451,15.959,8.726,9.546,8.023,7.247,8.437,5.037,4.479,4.312,4.238,4.079,4.022,3.945,3.862,3.744,3.676,3.581,SHORT,SERVER
SHORT_SERVER-282,6.790,10.910,17.594,18.098,19.037,14.685,20.088,17.996,8.926,8.623,7.128,11.479,7.194,4.491,4.340,4.148,3.882,3.688,3.530,3.510,3.422,3.319,3.189,3.073,SHORT,SERVER
SHORT_SERVER-283,20.684,13.821,13.526,20.358,30.622,28.632,19.246,13.973,8.925,10.577,9.877,12.378,14.081,16.070,14.909,13.285,9.511,10.945,9.741,9.144,10.310,9.638,10.735,10.335,SHORT,SERVER
SHORT_SERVER-284,6.257,12.725,17.608,20.796,21.003,17.415,17.688,21.156,13.041,8.563,7.381,11.448,7.414,5.095,4.644,4.421,4.288,4.149,3.920,3.888,3.737,3.656,3.592,3.471,SHORT,SERVER
SHORT_SERVER-285,6.066,15.665,18.179,19.074,19.151,16.828,19.695,21.263,11.123,8.550,8.692,8.127,7.085,4.567,4.094,4.087,3.787,3.719,3.617,3.603,3.542,3.296,3.341,3.179,SHORT,SERVER
SHORT_SERVER-286,19.064,17.512,17.979,16.614,18.350,23.914,36.283,37.663,14.684,16.826,14.832,15.442,23.290,14.787,19.724,19.630,18.271,16.261,15.089,14.440,13.079,12.637,11.336,10.597,SHORT,SERVER
SHORT_SERVER-287,23.202,31.270,36.638,29.155,26.117,38.611,38.662,27.761,30.856,35.008,15.280,17.610,27.248,16.239,13.250,12.231,10.978,10.190,10.585,10.258,10.728,9.995,9.846,10.202,SHORT,SERVER
SHORT_SERVER-288,13.167,11.151,9.101,9.389,7.552,7.459,7.299,6.902,6.577,6.819,6.554,6.276,6.122,5.335,5.227,5.309,5.425,5.077,5.168,4.888,4.856,4.683,4.699,4.574,SHORT,SERVER
SHORT_SERVER-289,8.655,9.093,10.116,12.602,10.966,14.426,11.707,15.775,14.359,21.096,30.091,11.983,28.029,4.531,4.107,3.959,4.032,3.986,3.789,3.516,3.749,3.542,3.752,3.743,SHORT,SERVER
SHORT_SERVER-28,4.101,3.986,3.155,5.465,14.017,2.723,3.901,12.721,5.123,1.554,17.896,15.449,5.641,1.609,2.361,1.676,2.341,2.583,2.348,1.809,2.061,1.807,1.794,1.645,SHORT,SERVER
SHORT_SERVER-290,7.193,6.404,5.418,6.511,4.932,4.679,4.858,4.929,4.872,5.000,4.668,4.694,4.610,3.657,3.302,3.167,3.047,3.076,3.022,3.001,2.987,2.874,2.908,2.901,SHORT,SERVER
SHORT_SERVER-291,17.750,15.410,27.023,18.459,16.648,24.948,24.382,22.746,26.359,29.985,33.313,30.722,29.159,17.244,16.473,15.640,15.336,14.963,14.711,14.680,14.562,14.500,14.472,14.395,SHORT,SERVER
SHORT_SERVER-292,2.466,1.942,3.679,5.901,2.038,1.791,1.669,2.158,1.753,1.828,1.577,1.591,1.613,1.232,1.119,1.079,1.055,1.042,1.038,1.013,0.997,0.974,0.993,0.987,SHORT,SERVER
SHORT_SERVER-293,16.559,14.519,11.680,10.864,10.490,10.505,9.722,9.732,9.099,9.539,9.180,9.056,9.012,6.280,5.616,5.447,5.425,5.391,5.284,5.328,5.292,5.387,5.187,5.182,SHORT,SERVER
SHORT_SERVER-29,0.241,0.340,0.263,0.300,0.350,0.290,0.254,0.277,0.287,0.351,0.232,0.297,0.229,0.236,0.247,0.242,0.239,0.253,0.248,0.240,0.252,0.248,0.258,0.252,SHORT,SERVER
SHORT_SERVER-2,12.521,17.908,15.593,17.459,15.041,14.627,13.706,13.684,14.441,14.706,14.180,15.418,14.400,10.581,8.963,8.489,7.915,7.951,7.840,7.739,7.678,7.593,7.731,7.582,SHORT,SERVER
SHORT_SERVER-30,0.163,0.220,0.130,0.154,0.135,0.166,0.301,0.264,0.267,0.331,0.097,0.069,0.059,0.055,0.039,0.037,0.037,0.037,0.036,0.035,0.036,0.038,0.037,0.039,SHORT,SERVER
SHORT_SERVER-31,0.124,0.278,0.841,0.165,0.125,0.121,1.373,2.129,0.754,0.973,0.124,0.296,0.134,0.074,0.245,0.045,0.044,0.047,0.044,0.046,0.044,0.044,0.045,0.045,SHORT,SERVER
SHORT_SERVER-32,0.583,0.740,0.561,0.682,0.496,0.525,0.911,0.495,1.231,1.577,0.629,0.820,0.574,0.307,0.306,0.316,0.314,0.318,0.331,0.307,0.327,0.321,0.330,0.317,SHORT,SERVER
SHORT_SERVER-33,0.341,0.386,0.276,0.303,0.281,0.275,0.371,0.411,0.534,0.779,0.432,0.333,0.262,0.186,0.180,0.179,0.179,0.180,0.177,0.178,0.178,0.178,0.178,0.179,SHORT,SERVER
SHORT_SERVER-34,0.785,0.567,0.477,0.558,0.430,0.471,0.784,0.361,1.169,1.492,1.055,0.541,0.558,0.273,0.267,0.281,0.290,0.294,0.293,0.295,0.298,0.267,0.295,0.276,SHORT,SERVER
SHORT_SERVER-35,0.204,0.420,0.294,0.252,0.266,0.300,0.326,0.517,0.497,0.424,0.288,0.426,1.067,0.121,0.114,0.112,0.112,0.109,0.106,0.110,0.111,0.106,0.111,0.109,SHORT,SERVER
SHORT_SERVER-36,0.200,0.414,0.334,0.261,0.227,0.348,0.487,0.422,0.511,0.268,0.242,0.695,0.923,0.114,0.104,0.102,0.103,0.100,0.098,0.099,0.097,0.100,0.102,0.104,SHORT,SERVER
SHORT_SERVER-37,0.205,0.404,0.237,0.429,0.296,0.353,0.463,0.407,0.455,0.436,0.472,0.691,0.959,0.125,0.115,0.106,0.107,0.106,0.106,0.106,0.108,0.107,0.107,0.106,SHORT,SERVER
SHORT_SERVER-38,0.202,0.416,0.238,0.482,0.243,0.264,0.500,0.486,0.458,0.398,0.234,0.426,1.071,0.115,0.102,0.102,0.103,0.102,0.101,0.106,0.107,0.106,0.106,0.104,SHORT,SERVER
SHORT_SERVER-39,0.179,0.316,0.244,0.199,0.181,0.201,0.333,0.342,0.333,0.329,0.340,0.516,0.843,0.098,0.093,0.090,0.095,0.094,0.094,0.095,0.096,0.092,0.097,0.095,SHORT,SERVER
SHORT_SERVER-3,10.616,14.182,13.538,13.533,13.189,12.870,12.614,12.670,12.110,13.203,12.364,13.167,12.922,9.378,8.476,8.174,7.828,7.736,7.643,7.508,7.417,7.360,7.294,7.242,SHORT,SERVER
SHORT_SERVER-40,0.227,0.384,0.278,0.318,0.319,0.371,0.492,0.483,0.486,0.456,0.394,0.662,1.244,0.166,0.123,0.122,0.125,0.124,0.124,0.123,0.125,0.125,0.125,0.125,SHORT,SERVER
SHORT_SERVER-41,6.758,7.610,7.889,7.628,7.264,7.301,7.453,7.524,7.869,8.150,8.204,8.045,7.892,6.832,6.801,6.755,6.717,6.641,6.608,6.555,6.550,6.522,6.527,6.526,SHORT,SERVER
SHORT_SERVER-42,3.664,4.102,4.055,4.056,3.939,3.951,3.959,4.250,4.739,7.974,7.899,6.634,5.409,3.743,3.682,3.672,3.652,3.631,3.608,3.599,3.595,3.587,3.584,3.580,SHORT,SERVER
SHORT_SERVER-43,3.404,3.617,3.334,3.261,2.544,2.461,2.619,2.457,2.575,3.484,1.933,1.847,1.763,2.253,2.650,2.688,2.609,2.633,2.581,2.589,2.555,2.491,2.417,2.472,SHORT,SERVER
SHORT_SERVER-44,22.480,26.465,20.124,18.794,17.471,17.123,17.007,16.890,16.376,16.466,16.203,16.247,16.177,15.688,15.699,15.713,15.729,15.832,15.866,15.902,15.864,15.846,15.807,15.711,SHORT,SERVER
SHORT_SERVER-45,22.904,18.229,17.761,17.148,17.138,16.927,16.802,16.787,16.580,17.526,17.413,17.366,17.416,14.156,13.975,13.839,13.826,13.835,13.770,13.797,13.790,13.775,13.782,13.767,SHORT,SERVER
SHORT_SERVER-46,14.696,16.212,13.828,14.351,13.583,23.733,19.708,23.339,20.729,26.113,27.208,27.215,27.026,10.743,10.326,10.361,10.394,10.404,10.330,10.277,10.376,10.287,10.269,10.276,SHORT,SERVER
SHORT_SERVER-47,13.640,13.631,12.792,13.737,16.892,20.921,16.968,18.935,18.427,20.489,23.652,21.625,24.953,9.633,9.461,9.417,9.424,9.423,9.419,9.384,9.396,9.478,9.381,9.362,SHORT,SERVER
SHORT_SERVER-48,3.056,3.377,3.383,3.532,3.199,3.185,3.350,4.201,6.741,5.158,13.555,10.276,9.707,3.120,3.065,3.055,3.052,3.025,3.007,3.005,2.999,2.986,2.982,2.978,SHORT,SERVER
SHORT_SERVER-49,36.789,29.073,25.960,26.515,24.317,24.428,23.983,24.281,24.127,23.731,23.537,23.466,23.885,20.670,21.076,21.290,21.228,21.466,21.285,21.146,20.887,21.064,20.834,20.979,SHORT,SERVER
SHORT_SERVER-4,11.082,14.962,12.222,13.641,14.079,11.718,11.257,11.349,11.154,10.436,11.625,11.054,10.647,6.317,5.652,5.673,5.606,5.469,5.513,5.600,5.622,5.487,5.487,5.559,SHORT,SERVER
SHORT_SERVER-50,16.204,21.365,18.551,24.875,26.230,17.543,20.642,17.450,18.644,19.158,19.110,19.585,17.484,11.740,11.331,11.338,11.328,11.293,11.349,11.401,11.378,11.362,11.414,11.361,SHORT,SERVER
SHORT_SERVER-51,4.669,5.170,5.339,5.194,5.108,5.064,5.200,5.382,5.922,9.591,6.927,6.493,14.050,4.833,4.756,4.725,4.691,4.676,4.636,4.628,4.607,4.603,4.596,4.592,SHORT,SERVER
SHORT_SERVER-52,5.057,5.524,5.616,5.497,5.080,5.031,5.136,5.294,5.750,5.845,5.632,5.761,5.643,4.965,4.881,4.872,4.843,4.783,4.795,4.742,4.751,4.726,4.686,4.643,SHORT,SERVER
SHORT_SERVER-53,4.532,4.672,4.453,4.466,3.758,3.892,4.012,4.181,4.280,4.380,3.784,4.055,4.078,3.862,4.007,3.971,3.914,3.931,3.933,3.879,3.859,3.816,3.817,3.840,SHORT,SERVER
SHORT_SERVER-54,28.900,19.514,18.975,16.318,14.603,14.251,14.722,15.720,14.861,14.327,14.321,14.727,14.172,12.819,12.027,11.706,11.485,11.408,11.278,11.212,11.163,11.149,11.147,11.030,SHORT,SERVER
SHORT_SERVER-55,10.457,11.406,9.989,14.446,23.703,29.203,23.671,22.474,20.803,17.495,15.523,14.141,18.503,14.125,13.415,13.193,11.701,13.632,12.747,11.643,12.004,11.011,12.440,10.384,SHORT,SERVER
SHORT_SERVER-56,5.669,4.723,4.526,4.398,3.984,3.962,4.024,4.093,4.047,4.021,3.664,3.705,3.870,3.784,3.873,3.836,3.777,3.829,3.837,3.834,3.790,3.784,3.733,3.765,SHORT,SERVER
SHORT_SERVER-57,47.999,36.827,33.074,29.840,30.570,29.442,28.834,28.334,28.567,28.313,28.122,27.607,27.681,24.431,23.117,22.248,21.985,21.634,21.426,21.351,21.320,21.240,21.160,21.222,SHORT,SERVER
SHORT_SERVER-58,22.681,19.828,21.023,21.020,20.944,20.368,20.222,19.774,20.485,20.415,20.383,20.781,21.101,15.741,15.371,15.163,15.082,14.954,14.852,14.809,14.753,14.690,14.620,14.586,SHORT,SERVER
SHORT_SERVER-59,8.358,6.978,6.446,6.478,6.059,6.075,6.143,6.269,6.266,6.571,5.931,5.915,6.042,5.625,5.730,5.709,5.753,5.730,5.725,5.709,5.689,5.658,5.646,5.593,SHORT,SERVER
SHORT_SERVER-5,2.864,3.048,3.062,2.808,2.680,2.878,2.548,2.508,2.757,2.860,3.352,3.009,2.722,1.864,1.510,1.428,1.419,1.388,1.366,1.384,1.400,1.361,1.363,1.363,SHORT,SERVER
SHORT_SERVER-60,25.634,23.378,22.709,25.005,22.806,21.959,22.646,22.150,22.158,22.458,22.161,23.680,23.628,17.381,17.009,16.750,16.657,16.662,16.543,16.480,16.447,16.410,16.374,16.320,SHORT,SERVER
SHORT_SERVER-61,55.831,34.522,30.652,29.314,29.550,27.938,28.404,28.072,27.795,27.238,27.164,26.261,26.045,23.229,22.264,21.607,21.299,21.039,20.852,20.809,20.770,20.518,20.519,20.451,SHORT,SERVER
SHORT_SERVER-62,7.996,6.727,6.096,6.254,5.989,5.990,6.152,6.209,6.255,6.211,6.140,6.082,6.083,5.740,5.695,5.695,5.684,5.668,5.666,5.666,5.688,5.679,5.658,5.647,SHORT,SERVER
SHORT_SERVER-63,9.014,8.184,7.662,7.571,7.517,7.423,7.508,7.543,7.547,7.578,7.514,7.546,7.500,7.052,7.011,6.985,6.973,6.936,6.925,6.912,6.894,6.874,6.876,6.876,SHORT,SERVER
SHORT_SERVER-64,10.191,12.939,13.564,13.427,12.684,13.029,12.279,13.570,12.051,11.389,10.784,11.158,11.401,14.699,14.751,12.926,13.065,11.720,11.053,8.322,8.007,7.808,7.683,7.894,SHORT,SERVER
SHORT_SERVER-65,34.543,20.440,16.326,15.468,14.050,13.692,13.809,13.442,14.385,13.518,12.892,12.865,12.772,11.564,10.613,10.396,10.102,9.947,9.809,9.762,9.754,9.753,9.738,9.685,SHORT,SERVER
SHORT_SERVER-66,25.329,15.149,12.173,13.992,17.612,19.074,13.683,19.135,13.964,26.621,29.405,31.162,20.280,14.639,13.551,12.703,13.339,12.053,12.642,12.497,12.280,12.171,12.307,12.204,SHORT,SERVER
SHORT_SERVER-67,22.252,22.584,26.767,26.110,25.037,24.320,24.267,25.358,25.502,24.025,24.551,24.790,25.832,21.064,19.580,19.289,17.802,17.550,17.406,17.326,16.851,17.131,16.941,16.596,SHORT,SERVER
SHORT_SERVER-68,18.342,11.321,10.188,8.485,8.259,8.952,8.303,12.086,11.160,9.157,12.893,16.234,11.012,12.340,11.288,10.374,10.898,11.350,11.447,11.757,11.752,11.919,12.406,12.238,SHORT,SERVER
SHORT_SERVER-69,24.418,19.140,15.437,14.260,12.546,12.216,11.471,11.086,10.987,10.563,10.141,9.990,9.777,9.306,8.973,8.924,8.694,8.639,8.554,8.469,8.457,8.384,8.325,8.277,SHORT,SERVER
SHORT_SERVER-6,7.864,7.881,7.402,8.786,8.048,8.384,7.159,7.053,7.955,7.972,7.803,8.018,7.158,4.807,4.200,4.040,3.799,3.845,3.875,3.699,3.654,3.665,3.633,3.620,SHORT,SERVER
SHORT_SERVER-70,20.587,18.500,20.157,17.385,16.039,15.227,15.234,15.001,14.663,14.502,14.068,13.882,13.860,13.386,13.129,13.145,13.069,13.047,13.049,13.053,12.998,13.014,13.023,12.988,SHORT,SERVER
SHORT_SERVER-71,19.857,17.121,14.117,13.287,11.295,9.781,10.093,9.485,9.220,9.276,9.036,8.938,8.793,8.300,8.278,8.414,8.483,8.282,8.307,8.457,8.346,8.144,8.200,8.294,SHORT,SERVER
SHORT_SERVER-72,32.402,26.489,21.738,26.020,24.529,26.401,23.041,21.652,21.161,23.015,22.072,22.731,23.757,16.758,14.526,13.441,12.932,12.766,12.674,12.505,12.355,12.278,12.227,12.195,SHORT,SERVER
SHORT_SERVER-73,12.463,14.809,12.841,14.151,16.388,18.780,17.685,19.935,19.946,19.179,16.438,24.453,23.177,13.706,10.531,9.605,8.848,9.690,8.181,8.133,7.798,7.132,7.041,6.929,SHORT,SERVER
SHORT_SERVER-74,10.537,11.866,7.644,6.527,6.505,8.525,8.151,6.317,5.500,6.995,5.294,5.095,5.010,4.375,4.562,4.431,4.242,3.870,3.908,3.842,3.811,3.607,3.867,3.640,SHORT,SERVER
SHORT_SERVER-75,34.868,23.458,19.907,20.469,19.557,20.568,21.162,20.346,22.689,22.460,20.730,21.162,20.089,17.816,18.230,18.542,17.563,16.892,16.785,16.300,16.267,15.981,15.576,15.491,SHORT,SERVER
SHORT_SERVER-76,9.840,10.117,9.604,9.630,9.207,9.005,8.543,8.356,7.332,7.315,7.310,7.284,7.113,5.777,5.631,5.579,5.414,5.486,5.485,5.331,5.439,5.338,5.359,5.321,SHORT,SERVER
SHORT_SERVER-77,5.063,6.163,7.508,10.851,9.064,9.288,9.568,10.340,9.072,8.662,8.712,8.595,6.755,5.308,4.132,3.870,3.857,3.799,3.726,3.854,3.651,3.809,3.793,3.663,SHORT,SERVER
SHORT_SERVER-78,3.030,2.999,3.322,24.097,20.045,5.888,7.227,6.303,3.889,4.338,4.366,4.136,3.324,3.010,3.466,4.936,7.642,7.093,7.774,6.225,6.915,5.394,6.824,5.608,SHORT,SERVER
SHORT_SERVER-79,3.831,4.097,13.303,7.223,5.829,4.591,5.946,4.323,4.577,4.056,3.709,4.117,4.833,2.979,2.917,2.858,2.805,2.804,2.780,2.759,2.734,2.738,2.747,2.699,SHORT,SERVER
SHORT_SERVER-7,7.580,13.174,8.340,9.575,16.090,17.035,8.546,9.582,8.128,10.026,8.625,7.040,7.150,5.185,4.444,4.387,4.231,4.179,4.137,4.169,4.019,3.941,3.988,3.977,SHORT,SERVER
SHORT_SERVER-80,2.491,3.251,2.901,2.460,2.574,2.934,2.880,4.102,4.737,4.471,4.074,3.661,3.912,2.497,2.719,2.368,2.322,2.469,2.297,2.220,2.210,2.221,2.205,2.201,SHORT,SERVER
SHORT_SERVER-81,25.078,23.977,21.254,19.762,17.670,17.666,16.901,16.760,16.165,15.639,15.232,15.259,14.900,13.374,12.647,12.378,12.238,12.280,12.223,12.088,12.138,12.011,12.100,11.948,SHORT,SERVER
SHORT_SERVER-82,26.519,25.308,24.688,22.665,22.764,22.703,25.223,24.730,21.247,22.264,23.759,24.028,23.125,17.062,16.342,16.009,15.815,15.672,15.751,15.539,15.464,15.496,15.412,15.404,SHORT,SERVER
SHORT_SERVER-83,7.854,8.423,7.002,7.451,6.659,6.588,6.653,6.640,6.754,6.848,6.499,6.599,6.567,4.959,4.715,4.654,4.603,4.617,4.548,4.487,4.535,4.541,4.522,4.577,SHORT,SERVER
SHORT_SERVER-84,22.500,22.546,18.896,18.791,17.883,17.182,16.482,16.727,16.489,16.439,16.401,15.862,15.603,13.106,12.460,12.210,12.197,12.161,12.103,12.119,12.058,12.098,12.041,11.967,SHORT,SERVER
SHORT_SERVER-85,6.423,11.019,14.089,12.524,12.385,7.733,7.183,7.693,8.366,7.311,7.652,6.851,7.062,5.861,5.591,5.679,5.511,5.440,5.633,5.556,5.558,5.501,5.502,5.527,SHORT,SERVER
SHORT_SERVER-86,22.151,20.243,15.870,16.287,15.117,14.939,13.205,13.480,12.286,12.464,12.438,11.814,11.495,10.202,9.547,9.380,9.305,9.334,9.239,9.187,9.261,9.349,9.254,9.297,SHORT,SERVER
SHORT_SERVER-87,25.442,25.678,21.590,21.118,20.836,19.197,18.419,18.099,17.694,17.375,17.097,16.857,16.728,14.580,14.232,14.093,13.995,13.781,13.892,13.736,13.816,13.706,13.683,13.668,SHORT,SERVER
SHORT_SERVER-88,12.626,12.556,11.973,10.923,11.625,11.063,10.642,10.464,9.717,9.660,9.362,9.198,9.037,7.621,7.050,6.987,6.899,6.873,6.820,6.778,6.716,6.727,6.683,6.665,SHORT,SERVER
SHORT_SERVER-89,27.413,24.381,21.764,20.747,18.892,18.877,18.029,18.117,17.650,17.462,17.097,16.966,16.795,14.612,14.110,13.917,13.701,13.688,13.656,13.589,13.534,13.557,13.499,13.495,SHORT,SERVER
SHORT_SERVER-8,12.137,14.364,12.111,11.803,12.043,10.474,10.402,9.443,9.906,9.762,9.302,9.126,9.254,6.747,6.215,6.185,5.968,5.907,5.856,5.898,5.858,5.884,5.799,5.751,SHORT,SERVER
SHORT_SERVER-90,26.596,26.672,28.815,31.132,29.930,30.404,29.917,30.785,29.159,31.105,29.869,30.859,31.706,23.236,21.997,21.146,20.623,20.661,20.495,20.182,20.047,19.718,19.756,19.779,SHORT,SERVER
SHORT_SERVER-91,28.554,26.452,22.351,21.484,20.124,19.938,19.265,19.002,18.755,18.729,18.508,18.402,18.037,15.529,14.955,14.727,14.604,14.454,14.466,14.396,14.381,14.278,14.325,14.329,SHORT,SERVER
SHORT_SERVER-92,24.687,21.888,19.615,19.830,18.691,18.001,17.446,17.630,17.030,16.882,16.896,16.384,16.097,13.721,12.942,12.748,12.699,12.754,12.791,12.587,12.556,12.573,12.534,12.511,SHORT,SERVER
SHORT_SERVER-93,30.479,26.758,23.683,22.812,21.333,21.014,20.362,20.112,19.713,19.330,18.726,18.663,18.505,15.698,15.270,14.918,14.868,14.712,14.672,14.593,14.567,14.558,14.486,14.474,SHORT,SERVER
SHORT_SERVER-94,25.253,21.737,20.169,19.353,18.808,18.519,17.949,18.098,17.208,16.962,16.376,16.354,16.121,14.226,13.763,13.655,13.507,13.457,13.450,13.397,13.276,13.274,13.260,13.202,SHORT,SERVER
SHORT_SERVER-95,26.219,23.679,22.239,21.434,20.009,19.003,18.102,17.728,17.429,17.159,16.615,16.224,15.965,14.094,13.778,13.660,13.557,13.493,13.404,13.330,13.466,13.245,13.210,13.197,SHORT,SERVER
SHORT_SERVER-96,29.564,17.272,9.856,10.758,8.795,8.322,7.689,7.679,8.344,8.147,8.437,8.628,9.072,8.963,8.758,8.558,8.609,8.219,8.066,7.971,7.801,7.584,7.428,7.388,SHORT,SERVER
SHORT_SERVER-97,26.460,14.920,14.783,16.627,15.057,14.594,14.631,14.458,14.354,14.006,14.222,14.194,14.358,10.776,10.567,10.479,10.349,10.207,10.100,10.052,9.966,9.903,9.835,9.800,SHORT,SERVER
SHORT_SERVER-98,11.534,22.544,17.077,16.601,18.474,23.952,28.096,33.545,42.629,53.420,65.211,78.024,90.947,50.999,54.323,55.808,56.694,56.133,56.484,56.554,56.525,56.819,56.489,56.359,SHORT,SERVER
SHORT_SERVER-99,46.563,30.009,29.998,27.804,29.401,29.740,29.386,29.042,29.018,28.461,29.027,29.474,29.735,24.486,23.968,23.936,24.142,24.106,24.238,24.087,24.138,24.122,23.981,23.900,SHORT,SERVER
SHORT_SERVER-9,6.830,8.847,7.935,8.050,7.007,6.402,6.978,5.834,9.292,9.555,13.474,15.506,16.733,3.009,2.554,1.836,1.854,1.744,1.724,1.682,1.737,1.641,1.667,1.710,SHORT,SERVER
SHORT_MOBILE-100,3.397,5.793,8.554,6.844,5.964,4.886,4.577,5.379,3.648,5.060,4.416,3.006,4.200,4.138,4.255,4.025,3.997,3.694,3.582,3.888,3.707,4.788,4.183,4.234,SHORT,MOBILE
SHORT_MOBILE-101,0.721,0.889,0.776,0.764,0.672,0.722,0.837,0.861,0.544,0.482,0.512,0.572,0.875,0.608,0.632,0.672,0.666,0.677,0.680,0.654,0.641,0.637,0.611,0.611,SHORT,MOBILE
SHORT_MOBILE-102,33.076,23.644,21.990,22.291,19.227,19.226,18.963,18.498,19.657,19.509,19.552,19.703,20.601,15.481,15.378,15.194,15.108,15.002,14.957,14.856,14.789,14.736,14.652,14.622,SHORT,MOBILE
SHORT_MOBILE-103,3.077,3.605,3.737,3.294,3.786,3.465,3.712,4.121,4.226,4.291,5.288,6.925,10.282,4.554,4.552,4.549,4.637,4.652,4.750,4.845,4.887,4.903,4.924,4.970,SHORT,MOBILE
SHORT_MOBILE-104,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,SHORT,MOBILE
SHORT_MOBILE-105,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,SHORT,MOBILE
SHORT_MOBILE-106,26.630,23.443,24.995,23.880,25.339,25.169,23.565,24.120,24.761,25.481,25.238,25.255,25.186,24.204,24.218,23.861,23.023,22.567,22.423,21.804,21.387,20.929,20.933,20.481,SHORT,MOBILE
SHORT_MOBILE-107,15.402,11.262,10.410,9.780,10.100,9.564,9.844,9.954,9.398,8.470,8.578,8.916,8.691,7.740,7.845,7.673,7.403,7.461,7.443,7.367,7.410,7.185,7.242,7.334,SHORT,MOBILE
SHORT_MOBILE-10,17.759,14.386,17.849,17.972,17.797,17.963,17.868,17.993,18.141,17.809,18.411,18.653,19.000,17.701,14.236,14.507,14.829,14.657,14.256,13.957,13.754,13.565,13.448,13.384,SHORT,MOBILE
SHORT_MOBILE-11,13.603,15.748,14.640,13.295,11.942,11.943,11.741,11.593,11.702,11.708,11.854,12.033,12.511,10.543,10.403,10.351,10.412,10.424,10.438,10.464,10.488,10.546,10.613,10.623,SHORT,MOBILE
SHORT_MOBILE-12,28.872,28.074,24.871,25.155,24.380,26.016,24.832,26.158,26.910,28.248,31.053,30.805,34.054,20.644,20.137,20.531,20.267,20.466,20.282,20.348,20.522,20.709,20.503,20.502,SHORT,MOBILE
SHORT_MOBILE-13,11.052,6.490,10.691,16.919,18.466,14.869,6.503,12.963,11.473,27.108,16.729,24.792,14.578,2.550,2.026,4.428,4.344,4.650,4.226,4.540,4.348,4.366,4.304,4.436,SHORT,MOBILE
SHORT_MOBILE-14,18.345,18.390,19.020,18.686,18.922,18.678,20.691,21.020,21.167,20.645,20.304,21.785,21.341,14.742,14.568,14.462,14.344,14.274,14.208,14.108,13.997,13.954,13.864,13.834,SHORT,MOBILE
SHORT_MOBILE-15,4.771,35.436,26.724,43.040,33.112,14.083,25.881,24.114,24.369,23.933,17.982,19.021,20.210,24.938,24.552,24.288,24.224,24.724,24.491,24.506,24.213,23.692,24.708,24.536,SHORT,MOBILE
SHORT_MOBILE-16,13.283,20.397,18.788,18.479,18.161,17.910,18.577,18.347,16.499,15.730,14.101,14.227,13.312,17.256,16.828,16.828,16.167,15.600,15.369,14.360,14.495,13.529,13.320,13.313,SHORT,MOBILE
SHORT_MOBILE-17,11.175,7.857,6.442,4.696,5.785,8.595,5.379,12.299,8.284,6.709,4.481,4.648,4.428,4.261,4.158,4.039,3.874,3.846,3.771,3.723,3.680,3.668,3.554,3.535,SHORT,MOBILE
SHORT_MOBILE-18,9.630,25.198,9.848,5.388,3.184,1.998,2.210,3.334,4.315,2.783,11.088,2.592,3.381,1.930,2.081,1.715,1.727,1.703,1.688,1.713,1.738,1.758,1.706,1.747,SHORT,MOBILE
SHORT_MOBILE-19,0.017,0.019,0.018,0.019,0.019,0.023,0.021,0.021,0.021,0.021,0.021,0.022,0.023,0.017,0.014,0.013,0.013,0.013,0.013,0.013,0.013,0.013,0.013,0.013,SHORT,MOBILE
SHORT_MOBILE-1,19.489,9.394,12.952,9.475,10.391,10.655,9.357,10.206,9.393,9.449,8.484,9.215,8.670,7.157,6.862,6.491,6.255,5.987,5.842,5.670,5.567,5.662,5.510,5.504,SHORT,MOBILE
SHORT_MOBILE-20,0.014,0.016,0.015,0.016,0.017,0.021,0.018,3.226,1.564,0.019,1.564,0.019,0.018,0.014,0.012,0.011,0.011,0.011,0.011,0.011,0.011,0.011,0.011,0.011,SHORT,MOBILE
SHORT_MOBILE-21,0.017,0.019,0.019,0.019,0.019,0.022,3.737,1.921,0.023,0.023,0.021,0.021,0.022,0.017,0.014,0.013,0.013,0.013,0.013,0.013,0.013,0.013,0.013,0.013,SHORT,MOBILE
SHORT_MOBILE-22,20.676,16.940,16.931,15.995,14.120,14.783,14.676,14.455,13.846,13.864,13.246,13.460,12.668,12.196,11.188,11.298,11.497,11.553,11.316,11.391,11.319,11.200,11.147,11.018,SHORT,MOBILE
SHORT_MOBILE-23,5.469,10.752,9.078,3.829,8.663,6.470,6.183,6.594,6.375,6.971,6.845,6.226,6.905,6.214,7.460,7.053,7.138,7.260,7.317,7.771,7.858,7.629,7.757,7.974,SHORT,MOBILE
SHORT_MOBILE-24,2.208,2.649,2.382,2.196,1.530,1.827,2.516,2.877,1.882,1.682,1.336,1.226,1.245,1.242,0.926,0.762,0.798,0.876,0.820,0.814,0.876,0.747,0.763,1.053,SHORT,MOBILE
SHORT_MOBILE-25,3.087,4.302,4.299,6.026,5.854,6.075,5.391,7.498,4.620,3.322,3.529,3.149,3.243,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,SHORT,MOBILE
SHORT_MOBILE-26,15.865,23.701,19.536,18.088,20.112,19.333,24.322,21.254,20.812,18.817,19.624,20.350,21.159,13.254,13.130,13.029,12.959,12.857,12.772,12.726,12.659,12.574,12.524,12.467,SHORT,MOBILE
SHORT_MOBILE-27,0.022,0.035,0.016,0.256,0.019,0.024,0.106,0.013,0.013,0.012,0.012,0.011,0.012,0.009,0.009,0.009,0.010,0.009,0.010,0.009,0.011,0.010,0.011,0.011,SHORT,MOBILE
SHORT_MOBILE-28,12.838,16.454,13.279,14.161,12.163,20.822,12.076,15.852,9.935,8.413,7.732,8.962,9.257,7.210,7.524,7.551,7.597,7.583,8.091,7.429,6.994,7.031,7.263,7.048,SHORT,MOBILE
SHORT_MOBILE-29,0.015,0.018,0.016,0.015,0.018,0.016,0.016,0.014,0.012,0.012,0.012,0.010,0.012,0.008,0.008,0.009,0.009,0.010,0.009,0.009,0.009,0.009,0.009,0.009,SHORT,MOBILE
SHORT_MOBILE-2,40.683,40.088,39.757,39.766,41.521,40.787,41.108,41.218,41.733,41.800,42.455,42.694,42.144,40.676,40.100,40.175,40.283,40.279,40.236,40.333,40.362,40.401,40.236,40.287,SHORT,MOBILE
SHORT_MOBILE-30,0.782,0.813,0.865,0.866,0.862,0.855,0.900,1.060,1.032,1.181,3.720,3.462,3.054,0.916,0.906,0.901,0.900,0.899,0.898,0.898,0.897,0.898,0.898,0.898,SHORT,MOBILE
SHORT_MOBILE-31,8.806,6.887,4.478,4.653,5.131,5.414,5.288,5.498,5.342,5.559,5.436,5.147,5.268,5.270,5.302,5.411,5.548,5.694,5.796,5.836,5.843,5.941,5.856,5.718,SHORT,MOBILE
SHORT_MOBILE-32,14.664,14.200,12.555,13.664,12.229,12.738,12.211,13.995,12.038,11.971,12.138,11.950,11.885,8.521,7.784,7.580,7.569,7.562,7.507,7.442,7.271,7.257,7.202,7.329,SHORT,MOBILE
SHORT_MOBILE-33,17.818,17.754,15.148,16.250,15.448,16.053,14.117,14.549,13.363,13.501,12.925,13.292,13.438,9.709,9.290,8.957,8.900,8.597,8.700,8.476,8.407,8.399,8.355,8.289,SHORT,MOBILE
SHORT_MOBILE-34,21.568,16.242,16.715,15.480,7.243,7.496,8.180,7.838,6.349,7.503,6.343,4.845,4.451,2.868,3.219,2.687,2.403,2.598,2.834,3.278,3.056,2.716,2.834,3.203,SHORT,MOBILE
SHORT_MOBILE-35,22.535,20.372,16.455,16.319,14.425,14.686,13.478,13.892,13.536,13.281,13.021,15.085,12.091,10.209,8.806,8.987,8.546,8.186,8.557,7.930,8.120,8.142,8.336,8.367,SHORT,MOBILE
SHORT_MOBILE-36,12.482,14.384,15.495,13.010,15.440,14.202,11.198,11.852,9.122,10.338,9.554,8.313,12.254,7.260,6.216,6.348,6.089,6.415,6.319,6.343,6.376,6.443,6.514,6.341,SHORT,MOBILE
SHORT_MOBILE-37,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,SHORT,MOBILE
SHORT_MOBILE-38,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,SHORT,MOBILE
SHORT_MOBILE-39,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,SHORT,MOBILE
SHORT_MOBILE-3,4.654,9.738,11.381,16.092,14.445,14.921,13.303,13.523,16.680,16.420,15.887,15.037,14.490,10.518,8.346,8.237,8.109,8.210,8.039,7.906,7.780,7.801,7.675,7.032,SHORT,MOBILE
SHORT_MOBILE-40,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,SHORT,MOBILE
SHORT_MOBILE-41,0.001,0.000,0.000,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,SHORT,MOBILE
SHORT_MOBILE-42,2.292,2.269,2.269,2.966,0.716,0.996,0.693,1.350,0.783,1.209,1.101,1.146,1.449,2.074,2.636,1.549,2.830,2.418,2.885,2.645,2.414,2.849,2.717,2.296,SHORT,MOBILE
SHORT_MOBILE-43,1.829,1.829,1.829,0.296,0.479,0.532,0.787,0.768,0.968,1.332,3.636,3.636,3.631,3.640,3.641,3.640,3.640,3.637,3.641,3.640,3.640,3.640,3.640,3.640,SHORT,MOBILE
SHORT_MOBILE-44,10.655,17.619,16.408,16.448,16.331,16.468,16.183,15.226,15.643,15.040,14.744,14.146,12.475,12.737,10.949,10.586,10.046,9.842,9.255,9.198,9.573,9.532,9.110,9.177,SHORT,MOBILE
SHORT_MOBILE-45,13.167,19.629,17.062,19.585,21.667,21.177,21.989,19.246,18.494,17.690,16.302,19.728,18.716,14.398,14.247,14.224,13.293,13.020,12.045,13.620,12.114,12.006,11.954,11.851,SHORT,MOBILE
SHORT_MOBILE-46,13.610,15.194,16.266,16.021,20.698,16.634,20.855,21.219,24.531,22.331,27.099,28.174,47.886,34.752,17.129,13.361,12.444,12.375,11.948,11.842,11.714,10.964,11.392,11.141,SHORT,MOBILE
SHORT_MOBILE-47,0.929,0.948,0.122,0.847,0.837,0.865,0.209,0.250,0.254,0.351,0.935,0.300,0.848,0.837,0.861,0.834,0.838,0.837,0.836,0.649,0.831,0.803,0.698,0.550,SHORT,MOBILE
SHORT_MOBILE-48,26.696,1.960,2.077,2.074,0.535,0.534,0.759,0.708,0.408,0.314,0.315,0.301,0.300,0.282,0.383,0.381,0.380,0.379,0.378,0.378,0.378,0.379,0.379,0.379,SHORT,MOBILE
SHORT_MOBILE-49,10.952,10.455,9.981,10.266,9.964,11.403,10.567,10.151,9.108,9.853,8.758,23.490,10.612,6.836,6.059,5.934,5.797,5.831,5.799,5.686,5.173,5.607,5.542,5.412,SHORT,MOBILE
SHORT_MOBILE-4,27.915,17.707,20.820,19.908,18.520,18.666,16.184,16.067,16.605,17.216,15.962,15.643,21.912,14.389,14.045,15.257,15.051,14.930,14.824,14.948,15.024,14.851,14.961,15.068,SHORT,MOBILE
SHORT_MOBILE-50,2.824,13.411,4.555,5.768,8.576,11.114,4.158,4.843,9.771,9.565,6.355,14.085,9.244,9.274,11.823,15.481,16.782,20.614,22.292,28.366,33.526,24.822,27.432,31.968,SHORT,MOBILE
SHORT_MOBILE-51,10.846,3.794,8.454,6.845,6.994,4.311,5.393,3.704,5.352,4.005,3.535,4.141,3.385,4.273,3.448,3.409,3.281,2.885,3.216,2.928,2.764,2.817,2.690,2.649,SHORT,MOBILE
SHORT_MOBILE-52,29.570,15.741,21.913,19.511,18.844,20.388,19.560,18.418,17.417,18.256,16.794,16.869,17.454,18.667,18.120,18.152,17.518,17.356,17.022,17.067,16.334,16.298,16.214,16.275,SHORT,MOBILE
SHORT_MOBILE-53,1.383,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.002,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,SHORT,MOBILE
SHORT_MOBILE-54,0.710,0.241,0.243,0.243,0.244,0.246,0.248,0.249,0.249,0.251,0.253,0.271,0.253,0.240,0.239,0.239,0.238,0.237,0.237,0.237,0.237,0.237,0.237,0.237,SHORT,MOBILE
SHORT_MOBILE-55,0.355,0.120,0.121,0.121,0.122,0.123,0.124,0.125,0.124,0.124,0.124,0.124,0.126,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.119,SHORT,MOBILE
SHORT_MOBILE-56,0.089,0.030,0.030,0.030,0.030,0.031,0.031,0.031,0.031,0.031,0.031,0.031,0.032,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,SHORT,MOBILE
SHORT_MOBILE-57,0.022,0.008,0.008,0.008,0.008,0.008,0.009,0.009,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,SHORT,MOBILE
SHORT_MOBILE-58,0.235,0.528,0.126,0.127,0.127,0.129,0.129,0.127,0.127,0.129,0.127,0.127,0.128,0.127,0.127,0.127,0.126,0.127,0.126,0.126,0.126,0.126,0.126,0.126,SHORT,MOBILE
SHORT_MOBILE-59,9.351,6.629,7.758,7.340,6.500,6.494,6.394,6.512,6.297,6.375,6.437,6.455,6.256,5.342,5.175,5.083,5.000,4.947,4.890,4.809,4.755,4.731,4.725,4.703,SHORT,MOBILE
SHORT_MOBILE-5,12.899,6.472,6.321,7.015,7.245,7.422,7.926,8.331,9.232,9.619,10.698,11.418,12.097,6.458,6.387,6.285,6.265,6.298,6.302,6.345,6.373,6.419,6.446,6.498,SHORT,MOBILE
SHORT_MOBILE-60,4.892,3.678,4.024,4.059,3.896,3.903,3.858,4.048,3.913,4.124,4.075,4.130,4.175,3.301,3.176,3.107,3.067,3.023,2.996,2.968,2.951,2.935,2.928,2.920,SHORT,MOBILE
SHORT_MOBILE-61,2.976,3.009,3.003,2.710,2.783,2.760,2.714,2.518,2.477,2.600,2.561,2.699,3.019,2.743,2.360,2.260,2.224,2.136,2.125,2.124,2.021,2.104,2.090,2.118,SHORT,MOBILE
SHORT_MOBILE-62,4.120,3.592,3.567,3.638,3.248,3.712,3.300,3.394,3.651,3.845,3.445,3.290,3.660,3.109,2.755,2.889,2.894,2.899,2.920,2.883,2.866,2.877,2.897,2.896,SHORT,MOBILE
SHORT_MOBILE-63,0.032,50.200,0.027,0.027,0.027,0.025,0.028,0.036,0.031,0.027,0.026,0.034,0.033,0.017,0.020,0.019,0.014,0.015,0.017,0.018,0.019,0.014,0.019,0.020,SHORT,MOBILE
SHORT_MOBILE-64,0.602,0.452,0.547,0.445,0.447,0.451,0.457,0.454,0.457,0.466,0.466,0.471,0.472,0.458,0.453,0.450,0.448,0.445,0.444,0.442,0.442,0.440,0.439,0.439,SHORT,MOBILE
SHORT_MOBILE-65,0.620,0.183,0.262,0.172,0.163,0.188,0.276,0.320,0.171,0.171,0.167,0.171,0.165,0.155,0.157,0.153,0.154,0.156,0.154,0.156,0.156,0.154,0.154,0.155,SHORT,MOBILE
SHORT_MOBILE-66,0.147,2.303,0.047,0.048,0.048,0.048,0.047,0.047,0.047,0.047,0.047,0.047,0.047,0.046,0.046,0.046,0.046,0.046,0.046,0.046,0.046,0.046,0.046,0.046,SHORT,MOBILE
SHORT_MOBILE-67,5.925,1.221,1.216,1.233,1.208,1.208,1.206,1.207,1.206,1.206,1.207,1.207,1.207,1.205,1.205,1.205,1.205,1.205,1.205,1.205,1.205,1.205,1.205,1.205,SHORT,MOBILE
SHORT_MOBILE-68,4.066,0.844,0.833,0.845,0.828,0.828,0.828,0.828,0.827,0.827,0.827,0.827,0.827,0.827,0.827,0.827,0.827,0.827,0.827,0.827,0.827,0.827,0.827,0.827,SHORT,MOBILE
SHORT_MOBILE-69,4.554,0.938,0.936,0.948,0.928,0.927,0.927,0.927,0.927,0.927,0.927,0.927,0.927,0.926,0.926,0.926,0.926,0.926,0.926,0.926,0.926,0.926,0.926,0.926,SHORT,MOBILE
SHORT_MOBILE-6,25.901,22.750,20.358,21.879,19.311,19.763,19.444,19.672,20.635,20.902,19.911,20.214,20.027,18.241,17.482,17.065,16.761,16.553,16.365,16.251,16.267,16.142,15.997,15.998,SHORT,MOBILE
SHORT_MOBILE-70,0.003,0.003,0.003,0.004,0.003,0.004,0.004,0.004,0.004,0.004,0.004,0.004,0.004,0.003,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,SHORT,MOBILE
SHORT_MOBILE-71,53.407,66.966,55.847,66.764,65.459,67.507,66.705,63.873,67.677,70.511,75.472,75.733,77.391,57.593,50.203,49.783,47.884,48.308,48.575,48.104,48.019,48.263,48.554,48.557,SHORT,MOBILE
SHORT_MOBILE-72,12.059,12.061,12.074,13.768,14.992,20.547,21.454,21.008,19.993,19.938,18.838,18.172,17.727,17.717,17.295,14.460,11.941,11.499,11.408,11.319,11.315,11.355,11.430,11.512,SHORT,MOBILE
SHORT_MOBILE-73,12.543,12.385,12.937,13.475,13.593,13.112,13.535,13.482,13.727,13.392,13.362,15.741,16.554,9.293,9.080,9.038,9.075,9.058,9.170,9.220,9.248,9.286,9.312,9.356,SHORT,MOBILE
SHORT_MOBILE-74,3.499,0.244,2.970,3.553,0.485,0.485,0.400,0.413,0.475,0.368,1.283,2.055,1.724,2.398,2.221,2.374,2.500,1.697,1.910,1.932,1.753,2.212,2.115,1.317,SHORT,MOBILE
SHORT_MOBILE-75,0.001,0.001,0.001,0.001,2.183,2.183,2.183,7.637,5.456,1.092,2.547,3.274,2.547,2.183,0.728,0.728,0.728,0.001,0.001,0.001,0.001,0.001,0.001,0.001,SHORT,MOBILE
SHORT_MOBILE-76,29.119,20.956,18.787,18.224,20.327,22.633,21.871,24.406,22.473,26.994,26.756,27.462,28.637,23.950,20.416,18.789,17.526,17.257,16.298,16.027,15.632,15.071,14.910,14.677,SHORT,MOBILE
SHORT_MOBILE-77,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,SHORT,MOBILE
SHORT_MOBILE-78,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,SHORT,MOBILE
SHORT_MOBILE-79,4.502,5.595,6.726,15.416,21.673,21.608,21.541,15.925,12.373,11.964,15.649,15.007,15.978,13.763,11.303,10.949,10.955,10.382,10.800,10.231,10.863,10.423,10.334,9.868,SHORT,MOBILE
SHORT_MOBILE-7,33.624,30.654,14.775,11.481,12.449,11.753,12.420,11.816,12.514,11.925,12.123,11.966,12.173,10.482,10.880,10.906,10.489,10.577,10.441,10.597,10.219,10.383,10.276,10.289,SHORT,MOBILE
SHORT_MOBILE-80,20.462,2.693,5.761,1.948,3.608,3.110,4.405,3.246,3.442,4.043,3.376,3.407,3.203,3.445,3.408,3.420,3.266,2.717,3.084,2.755,2.704,2.974,3.591,2.493,SHORT,MOBILE
SHORT_MOBILE-81,1.708,0.708,0.838,1.060,1.015,0.971,1.026,1.031,1.096,1.103,1.028,1.005,1.233,0.748,0.716,0.703,0.682,0.667,0.645,0.652,0.634,0.617,0.591,0.586,SHORT,MOBILE
SHORT_MOBILE-82,0.012,0.011,0.011,0.012,0.013,0.012,0.011,0.012,0.012,0.012,0.012,0.011,0.011,0.011,0.011,0.011,0.010,0.010,0.010,0.010,0.010,0.010,0.009,0.009,SHORT,MOBILE
SHORT_MOBILE-83,16.023,23.667,25.074,23.587,24.373,23.554,23.109,22.752,22.780,23.192,24.042,24.352,24.595,22.054,21.228,21.166,20.678,20.207,20.228,20.054,19.782,19.539,19.642,19.545,SHORT,MOBILE
SHORT_MOBILE-84,11.335,21.739,13.142,10.352,10.675,12.328,9.311,10.736,7.425,7.211,8.793,7.652,9.008,4.789,5.677,5.393,5.898,6.038,5.806,6.170,5.854,6.152,5.992,6.347,SHORT,MOBILE
SHORT_MOBILE-85,4.705,4.763,4.705,4.706,4.727,4.708,4.713,4.725,8.611,9.119,9.852,55.004,39.346,0.482,0.422,3.553,4.006,3.950,3.602,3.714,4.040,4.439,4.315,3.836,SHORT,MOBILE
SHORT_MOBILE-86,2.156,4.365,9.723,4.458,35.156,35.790,52.420,55.583,56.044,59.112,60.152,61.270,63.767,4.889,4.449,4.439,4.437,4.435,4.434,4.405,4.364,4.360,4.312,4.304,SHORT,MOBILE
SHORT_MOBILE-87,4.132,5.931,9.983,11.809,12.551,14.914,9.609,12.412,22.514,45.335,30.674,22.323,14.495,35.359,37.634,43.348,46.061,45.710,42.334,42.863,50.228,47.494,45.230,43.822,SHORT,MOBILE
SHORT_MOBILE-88,4.032,4.589,0.006,4.526,0.335,0.004,1.625,1.665,2.166,0.820,0.269,0.632,0.621,0.691,0.786,0.945,0.865,0.646,0.766,0.705,0.721,0.654,0.838,0.705,SHORT,MOBILE
SHORT_MOBILE-89,5.292,5.485,4.310,5.128,5.185,5.516,5.671,5.431,5.253,5.385,5.219,5.225,4.895,4.384,4.279,4.320,4.274,4.245,4.277,4.232,4.229,4.163,4.188,4.231,SHORT,MOBILE
SHORT_MOBILE-8,17.482,23.661,24.194,22.769,23.599,21.994,21.591,21.790,22.053,22.590,22.797,22.890,22.991,19.819,19.400,18.890,18.608,18.220,18.076,18.085,17.975,17.997,17.726,17.886,SHORT,MOBILE
SHORT_MOBILE-90,9.226,13.629,18.899,16.733,16.647,17.110,17.323,15.861,15.086,14.969,15.195,14.994,15.633,14.965,13.869,13.352,12.596,12.414,11.767,11.771,11.550,11.532,11.382,11.218,SHORT,MOBILE
SHORT_MOBILE-91,12.448,19.594,23.053,21.345,22.086,20.971,21.494,21.747,21.029,21.105,21.380,21.050,21.297,19.845,18.915,18.418,17.502,16.973,16.558,16.356,16.205,15.867,15.851,15.849,SHORT,MOBILE
SHORT_MOBILE-92,0.077,0.750,0.056,0.057,0.068,0.055,0.053,0.052,0.059,0.070,0.087,0.082,0.077,0.063,0.050,0.049,0.049,0.050,0.050,0.050,0.050,0.051,0.051,0.051,SHORT,MOBILE
SHORT_MOBILE-93,27.715,29.261,24.721,26.149,24.491,24.319,24.124,25.006,24.706,26.782,28.406,32.084,31.504,21.351,21.126,21.085,20.558,20.670,20.860,20.771,20.966,20.901,20.876,20.846,SHORT,MOBILE
SHORT_MOBILE-94,27.571,28.887,27.100,26.764,25.947,24.922,25.155,26.906,27.561,28.881,30.945,33.541,36.987,22.666,22.321,22.423,22.409,22.483,22.272,22.461,22.306,22.215,22.228,22.325,SHORT,MOBILE
SHORT_MOBILE-95,12.854,16.331,14.824,14.193,13.340,13.751,11.451,9.883,9.894,11.095,8.703,7.758,8.543,6.281,6.302,6.146,6.237,6.216,6.457,6.437,6.423,6.227,6.609,6.346,SHORT,MOBILE
SHORT_MOBILE-96,12.806,13.773,14.021,14.140,10.711,11.575,12.505,14.852,8.754,8.657,8.454,8.137,8.159,6.342,6.230,5.863,5.706,5.507,5.824,5.555,5.702,5.736,5.801,5.738,SHORT,MOBILE
SHORT_MOBILE-97,15.983,17.112,19.580,19.241,19.750,19.817,19.410,19.762,19.646,19.352,19.489,19.677,19.707,18.450,17.778,17.762,17.655,17.519,17.305,17.138,16.918,16.732,16.493,16.294,SHORT,MOBILE
SHORT_MOBILE-98,13.450,15.313,16.325,15.598,16.293,16.885,17.132,17.305,17.471,17.689,17.881,17.725,18.087,23.577,26.754,23.893,24.644,22.918,21.900,19.142,14.901,14.497,14.199,14.079,SHORT,MOBILE
SHORT_MOBILE-99,1.838,2.550,4.085,2.418,1.916,2.700,1.512,2.653,4.303,3.387,3.663,3.646,3.278,3.402,3.426,3.386,3.386,3.449,3.407,3.454,3.391,3.406,3.489,3.440,SHORT,MOBILE
SHORT_MOBILE-9,4.840,6.155,4.452,5.929,5.110,5.588,5.508,5.267,5.209,5.484,5.191,5.811,5.510,3.867,3.851,3.876,3.785,3.809,3.736,3.748,3.735,3.671,3.688,3.662,SHORT,MOBILE


==> raw-data/float8-vs-int8-discussion/polgag-float32.csv <==
trace,2,7,12,17,22,27,32,37,42,47,52,57,62,67,72,77,82,87,92,97,102,107,112,117,size,type
LONG_SERVER-1,7.293,5.088,4.214,3.755,3.479,3.165,2.985,2.845,2.662,2.540,2.500,2.470,2.431,2.352,2.352,2.272,2.244,2.214,2.232,2.198,2.159,2.180,2.124,2.097,LONG,SERVER
LONG_SERVER-2,1.938,1.298,1.042,0.923,0.839,0.781,0.746,0.718,0.705,0.682,0.667,0.662,0.652,0.641,0.635,0.624,0.614,0.612,0.606,0.601,0.596,0.590,0.586,0.582,LONG,SERVER
LONG_SERVER-3,4.789,3.182,2.625,2.328,2.118,1.972,1.913,1.868,1.833,1.792,1.767,1.730,1.722,1.702,1.679,1.672,1.647,1.631,1.629,1.624,1.619,1.617,1.609,1.607,LONG,SERVER
LONG_SERVER-4,7.676,5.172,4.420,3.911,3.590,3.450,3.386,3.196,3.068,3.038,2.929,2.916,2.993,2.960,2.792,2.742,2.768,2.699,2.639,2.708,2.664,2.643,2.587,2.603,LONG,SERVER
LONG_SERVER-5,3.907,3.269,2.945,2.761,2.645,2.583,2.533,2.458,2.444,2.420,2.410,2.373,2.325,2.353,2.350,2.326,2.315,2.344,2.273,2.259,2.257,2.254,2.277,2.249,LONG,SERVER
LONG_SERVER-6,5.608,4.012,3.192,2.952,2.813,2.631,2.570,2.530,2.576,2.461,2.428,2.411,2.391,2.287,2.331,2.287,2.283,2.307,2.309,2.302,2.303,2.326,2.269,2.250,LONG,SERVER
LONG_SERVER-7,21.292,20.323,19.454,18.998,18.758,18.584,18.259,18.221,18.119,17.938,17.797,17.763,17.820,17.717,17.821,17.770,17.659,17.644,17.626,17.581,17.547,17.518,17.483,17.466,LONG,SERVER
LONG_SERVER-8,7.967,5.258,4.078,3.646,3.751,3.315,3.278,2.896,2.798,2.790,2.912,2.909,2.884,2.857,2.859,2.850,2.850,2.835,2.822,2.835,2.814,2.813,2.836,2.802,LONG,SERVER
LONG_MOBILE-11,4.832,4.783,4.790,4.789,4.628,4.623,4.632,4.600,4.611,4.582,4.585,4.538,4.557,4.511,4.532,4.507,4.486,4.427,4.418,4.422,4.396,4.413,4.405,4.388,LONG,MOBILE
LONG_MOBILE-12,4.901,4.891,4.890,4.121,3.801,3.765,3.592,3.102,3.131,2.998,2.260,2.971,2.183,3.080,3.191,2.395,1.734,1.598,1.608,1.688,1.641,1.598,1.577,1.523,LONG,MOBILE
LONG_MOBILE-13,4.886,3.445,2.851,2.614,2.438,2.367,2.216,2.241,2.151,2.099,2.044,2.057,2.031,1.994,1.930,1.899,1.879,1.875,1.893,1.911,1.881,1.890,1.886,1.894,LONG,MOBILE
LONG_MOBILE-14,9.734,7.603,6.678,6.090,5.809,5.482,5.383,5.276,5.026,5.013,4.856,4.735,4.676,4.720,4.708,4.624,4.619,4.596,4.681,4.572,4.515,4.443,4.394,4.448,LONG,MOBILE
LONG_MOBILE-15,7.900,4.776,3.803,3.524,3.035,2.896,2.851,2.781,2.606,2.460,2.434,2.427,2.338,2.264,2.284,2.256,2.264,2.225,2.220,2.204,2.118,2.089,2.079,2.069,LONG,MOBILE
LONG_MOBILE-16,5.562,3.905,3.648,3.586,3.531,3.417,3.402,3.314,3.298,3.292,3.260,3.249,3.135,3.140,3.123,2.953,3.019,3.019,2.998,3.039,2.957,2.950,2.951,2.949,LONG,MOBILE
LONG_MOBILE-17,5.312,3.515,3.463,3.409,3.381,3.357,3.341,3.325,3.317,3.318,3.306,3.306,3.302,3.293,3.294,3.287,3.272,3.284,3.283,3.282,3.288,3.281,3.272,3.268,LONG,MOBILE
LONG_MOBILE-18,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,LONG,MOBILE
LONG_MOBILE-19,10.653,9.395,8.537,7.928,7.469,6.256,4.680,3.870,3.281,3.097,3.038,2.984,2.527,2.457,2.293,2.233,2.160,1.972,1.965,1.958,1.510,1.361,1.481,1.412,LONG,MOBILE
LONG_MOBILE-1,15.655,13.156,13.152,13.151,11.337,11.528,11.531,11.338,11.244,11.245,10.100,10.011,9.511,9.264,7.574,8.017,9.082,9.050,8.915,8.930,8.950,8.994,8.937,8.950,LONG,MOBILE
LONG_MOBILE-20,0.497,0.115,0.108,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,LONG,MOBILE
LONG_MOBILE-21,16.532,12.612,11.738,11.380,11.068,10.516,10.263,9.876,9.701,9.522,9.280,9.128,9.103,9.118,8.970,8.873,8.713,8.664,8.514,8.570,8.430,8.402,8.277,8.230,LONG,MOBILE
LONG_MOBILE-22,0.127,0.126,0.126,0.125,0.125,0.126,0.125,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,LONG,MOBILE
LONG_MOBILE-23,4.737,4.266,3.378,2.746,2.584,2.598,2.405,2.337,2.304,2.316,2.176,2.120,2.127,2.152,2.151,2.099,2.131,2.168,2.079,2.097,2.070,2.111,2.075,2.057,LONG,MOBILE
LONG_MOBILE-24,2.701,2.478,2.291,2.111,2.079,1.886,1.817,1.757,1.798,1.671,1.670,1.622,1.676,1.641,1.658,1.546,1.545,1.528,1.519,1.494,1.578,1.502,1.508,1.500,LONG,MOBILE
LONG_MOBILE-25,3.861,3.160,1.392,1.329,1.279,1.266,1.286,1.248,1.230,1.192,1.169,1.139,1.115,1.081,1.069,1.068,1.065,1.065,1.070,1.077,1.074,1.085,1.138,1.138,LONG,MOBILE
LONG_MOBILE-26,2.256,1.851,1.491,1.326,1.206,1.184,1.169,1.161,1.152,1.144,1.158,1.139,1.150,1.147,1.148,1.156,1.154,1.162,1.167,1.164,1.172,1.180,1.180,1.181,LONG,MOBILE
LONG_MOBILE-27,2.923,2.710,2.289,2.265,2.096,2.087,2.084,2.047,2.057,2.041,2.115,2.066,2.112,2.112,2.109,2.147,2.099,2.105,2.137,2.118,2.134,2.097,2.176,2.158,LONG,MOBILE
LONG_MOBILE-28,0.916,0.915,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,LONG,MOBILE
LONG_MOBILE-29,1.206,1.206,1.205,1.205,1.205,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,LONG,MOBILE
LONG_MOBILE-2,4.745,4.739,4.414,4.516,3.934,3.172,1.807,1.275,1.109,1.123,1.208,1.054,0.905,0.893,0.943,0.827,0.885,0.771,0.570,0.548,0.573,0.512,0.529,0.579,LONG,MOBILE
LONG_MOBILE-30,0.828,0.827,0.827,0.827,0.827,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,LONG,MOBILE
LONG_MOBILE-31,0.473,0.472,0.472,0.472,0.471,0.472,0.472,0.472,0.473,0.473,0.473,0.473,0.473,0.473,0.473,0.473,0.473,0.473,0.473,0.473,0.473,0.473,0.473,0.473,LONG,MOBILE
LONG_MOBILE-32,10.018,5.825,4.561,3.894,3.758,3.080,3.002,2.952,2.863,2.814,2.789,2.758,2.655,2.578,2.516,2.543,2.486,2.435,2.437,2.423,2.442,2.443,2.404,2.405,LONG,MOBILE
LONG_MOBILE-3,0.816,0.367,0.365,0.365,0.318,0.318,0.271,0.270,0.235,0.270,0.270,0.270,0.270,0.270,0.270,0.270,0.270,0.234,0.236,0.236,0.236,0.236,0.190,0.201,LONG,MOBILE
LONG_MOBILE-4,8.995,7.834,7.380,7.283,7.134,7.037,7.020,6.965,6.917,6.891,6.874,6.879,6.858,6.842,6.835,6.809,6.820,6.800,6.793,6.810,6.802,6.799,6.805,6.788,LONG,MOBILE
LONG_MOBILE-5,8.284,8.274,1.378,1.377,1.377,1.377,1.377,1.377,1.377,1.377,1.377,1.377,1.377,1.377,1.377,1.377,1.377,1.379,1.377,1.377,1.377,1.377,1.377,1.377,LONG,MOBILE
LONG_MOBILE-6,14.282,12.386,10.636,8.514,7.821,7.880,7.641,7.234,7.093,6.846,6.952,6.823,6.759,6.686,6.539,6.494,6.450,6.291,6.369,6.337,6.260,6.327,6.096,5.966,LONG,MOBILE
LONG_MOBILE-7,0.014,0.010,0.008,0.006,0.006,0.006,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.004,0.004,0.004,0.004,0.004,0.004,LONG,MOBILE
LONG_MOBILE-8,13.076,11.263,10.861,10.394,10.177,10.147,10.016,9.937,9.927,9.918,9.900,9.759,9.706,9.734,9.736,9.744,9.693,9.729,9.739,9.746,9.716,9.711,9.738,9.720,LONG,MOBILE
LONG_MOBILE-9,11.583,9.666,9.180,8.866,8.807,8.634,8.587,8.556,8.534,8.511,8.474,8.489,8.482,8.473,8.427,8.445,8.426,8.432,8.421,8.443,8.425,8.432,8.460,8.435,LONG,MOBILE
SHORT_SERVER-100,21.074,13.552,12.992,12.716,12.429,12.328,12.277,12.274,12.278,12.258,12.280,12.279,12.311,12.272,12.279,12.287,12.300,12.296,12.267,12.284,12.298,12.300,12.319,12.325,SHORT,SERVER
SHORT_SERVER-101,16.011,11.890,11.171,10.685,10.596,10.538,10.409,10.363,10.332,10.299,10.284,10.280,10.274,10.283,10.277,10.284,10.284,10.286,10.288,10.293,10.295,10.301,10.308,10.303,SHORT,SERVER
SHORT_SERVER-102,9.628,8.994,8.211,7.952,7.867,7.585,7.533,7.522,7.518,7.509,7.520,7.509,7.507,7.506,7.482,7.486,7.488,7.485,7.495,7.500,7.522,7.509,7.518,7.520,SHORT,SERVER
SHORT_SERVER-103,14.591,13.280,11.957,11.584,11.502,11.541,11.483,11.339,11.297,11.331,11.310,11.268,11.287,11.291,11.291,11.265,11.259,11.271,11.288,11.281,11.292,11.273,11.270,11.270,SHORT,SERVER
SHORT_SERVER-104,16.355,6.453,5.857,5.637,5.506,5.544,5.528,5.450,5.259,5.440,5.198,5.103,5.073,5.101,5.051,5.050,5.059,5.038,5.080,5.069,5.051,5.197,5.130,5.148,SHORT,SERVER
SHORT_SERVER-105,12.243,5.494,5.368,5.321,5.344,5.307,5.293,5.303,5.250,5.272,5.291,5.295,5.293,5.296,5.253,5.265,5.288,5.203,5.244,5.218,5.219,5.203,5.215,5.199,SHORT,SERVER
SHORT_SERVER-106,18.795,8.105,7.799,7.772,7.673,7.682,7.662,7.632,7.655,7.512,7.469,7.459,7.459,7.461,7.463,7.452,7.461,7.441,7.429,7.449,7.441,7.467,7.466,7.455,SHORT,SERVER
SHORT_SERVER-107,37.612,33.920,32.732,31.949,31.502,31.406,31.344,31.358,31.310,31.331,31.340,31.344,31.301,31.270,30.835,30.843,31.046,31.100,30.701,30.395,30.345,30.248,30.242,30.040,SHORT,SERVER
SHORT_SERVER-108,27.532,18.072,17.992,16.573,16.534,16.149,16.006,15.933,15.903,15.849,15.838,15.818,15.811,15.820,15.813,15.809,15.822,15.813,15.827,15.835,15.832,15.847,15.839,15.839,SHORT,SERVER
SHORT_SERVER-109,27.212,25.898,23.187,22.590,15.041,14.897,14.787,14.879,20.955,13.996,14.379,14.009,15.071,13.871,13.842,13.877,14.380,13.879,13.961,21.261,13.961,14.053,13.990,14.039,SHORT,SERVER
SHORT_SERVER-10,3.923,2.271,1.434,0.752,0.817,0.810,0.812,0.723,0.640,0.561,0.560,0.560,0.559,0.560,0.559,0.478,0.477,0.478,0.476,0.472,0.470,0.470,0.424,0.470,SHORT,SERVER
SHORT_SERVER-110,16.838,8.913,8.045,7.545,7.431,7.357,7.375,7.236,7.182,7.146,7.166,7.136,7.159,7.136,7.124,7.201,7.189,7.147,7.191,7.287,7.145,7.173,7.161,7.243,SHORT,SERVER
SHORT_SERVER-111,26.785,13.277,12.076,11.755,11.282,11.162,11.059,11.064,11.014,10.938,10.905,10.873,10.861,10.839,10.834,10.769,10.724,10.604,10.764,10.745,10.818,10.702,10.667,10.689,SHORT,SERVER
SHORT_SERVER-112,42.092,28.404,27.604,26.571,26.096,26.016,25.854,25.834,25.784,25.633,24.487,24.448,24.393,24.383,24.361,24.333,24.333,24.341,24.279,24.302,24.307,24.294,24.296,24.310,SHORT,SERVER
SHORT_SERVER-113,19.217,10.747,10.430,10.051,9.998,9.916,10.101,10.447,10.551,9.981,10.396,10.028,9.851,10.274,10.325,9.952,10.235,9.943,10.353,10.263,9.999,10.744,10.123,10.580,SHORT,SERVER
SHORT_SERVER-114,20.724,17.369,15.234,14.234,13.442,12.794,12.395,11.960,11.767,11.484,11.359,11.316,11.077,11.217,11.010,10.974,10.931,10.951,10.886,10.866,10.817,10.858,10.839,10.790,SHORT,SERVER
SHORT_SERVER-115,18.486,15.702,13.939,12.807,12.189,11.579,10.867,10.593,10.369,10.233,10.095,9.984,9.838,9.766,9.745,9.595,9.583,9.474,9.516,9.428,9.438,9.406,9.418,9.321,SHORT,SERVER
SHORT_SERVER-116,18.129,16.327,13.137,11.961,11.471,11.261,10.491,10.260,10.106,9.828,9.653,9.542,9.534,9.467,9.479,9.355,9.283,9.223,9.269,9.164,9.162,9.168,9.205,9.125,SHORT,SERVER
SHORT_SERVER-117,22.182,18.476,16.543,15.103,13.691,13.301,12.686,12.377,11.980,11.697,11.652,11.408,11.351,11.268,11.109,11.024,10.923,10.929,10.914,10.809,10.811,10.775,10.760,10.733,SHORT,SERVER
SHORT_SERVER-118,25.452,17.533,14.997,13.640,12.696,11.773,11.537,11.440,11.299,11.098,11.035,10.750,10.594,10.531,10.426,10.410,10.359,10.195,10.234,10.168,10.124,10.111,10.135,10.120,SHORT,SERVER
SHORT_SERVER-119,22.384,18.463,16.377,15.074,13.846,13.182,12.471,12.215,11.903,11.785,11.598,11.537,11.411,11.327,11.292,11.279,11.209,11.133,11.159,11.161,11.148,11.045,11.101,11.072,SHORT,SERVER
SHORT_SERVER-11,7.742,5.905,5.149,4.679,4.476,4.186,4.034,3.923,3.863,3.770,3.687,3.652,3.610,3.479,3.473,3.389,3.352,3.318,3.325,3.299,3.258,3.237,3.180,3.175,SHORT,SERVER
SHORT_SERVER-120,22.090,15.854,12.967,11.657,11.334,10.870,11.028,10.541,10.445,10.319,10.088,10.072,9.951,9.820,9.688,9.764,9.483,9.470,9.464,9.389,9.324,9.278,9.215,9.255,SHORT,SERVER
SHORT_SERVER-121,21.235,17.224,15.178,13.813,12.988,12.241,11.838,11.617,11.065,10.929,10.438,10.386,10.274,10.157,9.890,9.730,9.636,9.562,9.463,9.472,9.370,9.357,9.339,9.265,SHORT,SERVER
SHORT_SERVER-122,17.113,14.241,13.349,12.328,11.412,11.006,10.335,10.054,9.785,9.551,9.284,9.181,8.862,8.733,8.554,8.417,8.390,8.265,8.202,8.086,8.060,7.933,7.809,7.766,SHORT,SERVER
SHORT_SERVER-123,22.722,18.844,16.848,15.513,14.181,13.450,12.986,12.716,12.504,12.365,12.194,12.088,11.983,11.911,11.829,11.742,11.729,11.721,11.661,11.676,11.678,11.701,11.661,11.680,SHORT,SERVER
SHORT_SERVER-124,0.799,0.726,0.688,0.654,0.637,0.628,0.623,0.617,0.614,0.612,0.614,0.614,0.612,0.611,0.608,0.607,0.606,0.605,0.608,0.607,0.608,0.608,0.607,0.607,SHORT,SERVER
SHORT_SERVER-125,6.548,5.213,4.007,3.364,2.967,2.444,2.222,2.062,1.813,1.689,1.612,1.477,1.431,1.330,1.287,1.262,1.181,1.098,1.060,1.041,1.012,0.990,0.936,0.931,SHORT,SERVER
SHORT_SERVER-126,12.774,11.204,9.993,9.648,8.684,8.006,8.045,7.624,7.478,6.705,7.164,7.162,7.053,6.226,6.526,6.649,6.634,6.235,6.154,6.005,6.053,6.015,5.980,5.931,SHORT,SERVER
SHORT_SERVER-127,14.893,12.902,12.532,10.905,9.718,9.258,9.176,9.069,9.034,8.981,8.954,8.932,8.901,8.894,8.860,8.859,8.870,8.843,8.874,8.871,8.873,8.870,8.874,8.880,SHORT,SERVER
SHORT_SERVER-128,18.291,18.188,18.180,18.119,18.086,17.968,17.774,17.646,17.778,17.323,16.061,14.586,14.661,14.163,14.579,14.323,14.327,14.562,13.987,14.012,13.917,13.871,13.834,13.878,SHORT,SERVER
SHORT_SERVER-129,16.293,16.153,16.084,15.994,15.883,15.838,15.768,15.255,15.067,14.998,14.992,14.966,14.925,14.990,14.761,14.806,14.878,14.830,14.796,14.730,14.812,14.745,14.840,14.781,SHORT,SERVER
SHORT_SERVER-12,1.399,1.059,1.001,0.965,0.943,0.916,0.906,0.885,0.882,0.877,0.866,0.864,0.862,0.859,0.857,0.855,0.854,0.849,0.846,0.847,0.850,0.855,0.855,0.859,SHORT,SERVER
SHORT_SERVER-130,53.167,44.797,43.308,40.914,40.767,40.316,39.193,38.825,38.637,38.607,38.562,38.309,38.165,38.242,37.953,37.946,38.226,37.903,37.900,38.361,37.931,37.980,38.196,38.347,SHORT,SERVER
SHORT_SERVER-131,29.244,21.365,16.224,12.714,13.945,13.582,13.423,13.197,13.214,12.930,13.058,12.747,12.731,12.743,12.732,12.735,12.729,12.752,12.760,12.710,12.728,12.770,12.775,12.738,SHORT,SERVER
SHORT_SERVER-132,29.745,19.593,13.847,10.516,8.006,7.888,7.493,7.002,6.725,6.656,6.639,6.314,6.301,6.302,6.190,6.258,6.259,6.352,6.350,6.367,6.306,6.295,6.317,6.397,SHORT,SERVER
SHORT_SERVER-133,53.108,47.550,41.568,39.644,39.037,39.152,39.192,39.220,38.740,38.815,38.929,38.942,38.922,39.279,39.114,39.108,38.975,38.837,38.908,38.816,39.265,38.917,39.356,39.276,SHORT,SERVER
SHORT_SERVER-134,21.689,21.614,21.360,19.863,18.860,18.659,18.660,18.665,18.851,18.879,18.671,18.847,18.845,18.846,18.852,18.860,19.053,18.885,18.682,18.893,18.741,18.749,18.895,19.099,SHORT,SERVER
SHORT_SERVER-135,19.121,19.035,19.019,18.447,18.573,16.038,16.003,16.017,17.626,15.416,15.414,15.427,15.442,15.498,15.431,15.285,15.471,15.411,15.468,15.449,15.305,15.457,15.322,15.459,SHORT,SERVER
SHORT_SERVER-136,43.313,39.315,36.198,34.881,34.517,34.312,33.316,33.356,33.461,33.373,33.246,33.488,33.034,33.219,32.614,32.560,32.599,32.585,32.754,32.757,32.759,32.775,32.776,32.812,SHORT,SERVER
SHORT_SERVER-137,29.200,22.048,16.236,15.356,14.383,14.247,13.909,13.520,13.897,13.689,13.801,13.362,13.268,13.238,13.229,13.316,13.269,13.641,13.699,13.543,13.673,13.743,12.161,11.187,SHORT,SERVER
SHORT_SERVER-138,49.989,48.034,44.967,43.441,43.218,43.241,43.162,43.307,43.574,43.468,43.393,43.369,43.367,43.380,43.407,43.452,43.484,43.575,43.365,43.563,43.539,43.576,43.488,43.483,SHORT,SERVER
SHORT_SERVER-139,53.899,49.291,43.286,43.216,41.687,41.726,41.166,41.305,41.497,41.461,41.711,41.400,41.359,41.446,41.775,41.440,41.626,41.535,41.559,41.628,41.684,41.537,41.718,41.668,SHORT,SERVER
SHORT_SERVER-13,4.513,3.052,2.334,2.024,2.062,1.749,1.627,1.676,1.602,1.584,1.565,1.530,1.496,1.447,1.434,1.424,1.400,1.411,1.408,1.416,1.433,1.378,1.372,1.329,SHORT,SERVER
SHORT_SERVER-140,20.053,19.855,19.836,19.820,18.324,17.423,17.834,17.999,18.000,17.995,17.998,17.998,17.990,17.994,17.971,17.977,18.005,18.004,17.967,17.966,17.972,17.975,17.982,17.523,SHORT,SERVER
SHORT_SERVER-141,16.433,12.417,9.853,8.763,8.266,8.316,8.143,8.051,7.365,7.982,7.892,7.241,7.874,7.819,7.791,7.810,7.859,7.812,7.848,7.827,7.840,7.823,7.788,7.841,SHORT,SERVER
SHORT_SERVER-142,29.936,20.780,15.592,11.951,10.190,11.208,11.565,11.014,8.067,7.885,7.904,7.610,7.749,7.679,7.479,7.471,7.524,7.502,7.560,7.438,7.514,7.558,7.468,7.411,SHORT,SERVER
SHORT_SERVER-143,29.415,28.048,26.689,26.304,26.247,24.543,24.506,24.572,24.636,24.379,24.350,24.413,24.657,24.869,24.483,24.700,24.725,24.722,24.729,24.784,24.596,24.793,24.855,24.736,SHORT,SERVER
SHORT_SERVER-144,23.872,23.589,23.065,21.793,21.743,21.762,21.820,21.891,21.921,21.887,22.025,22.072,22.328,22.616,22.610,22.452,22.613,22.543,22.440,22.625,22.623,22.626,22.626,22.628,SHORT,SERVER
SHORT_SERVER-145,42.259,36.676,34.281,32.777,31.728,31.435,30.139,29.861,30.067,29.830,29.936,29.759,29.637,29.814,29.652,29.859,29.905,29.878,30.035,29.810,29.859,29.841,29.880,29.857,SHORT,SERVER
SHORT_SERVER-146,53.960,49.409,43.513,43.627,41.853,42.713,42.699,42.823,42.762,42.663,42.585,41.455,42.657,42.717,41.453,42.687,42.832,42.925,42.838,41.520,42.876,42.943,41.499,41.504,SHORT,SERVER
SHORT_SERVER-147,19.143,15.163,14.493,14.418,14.293,14.152,14.118,14.073,14.090,14.079,14.059,14.011,14.048,14.032,14.028,14.012,13.985,13.997,13.958,13.991,13.944,13.986,13.979,13.999,SHORT,SERVER
SHORT_SERVER-148,8.062,6.617,6.037,5.813,5.695,5.694,5.655,5.658,5.636,5.680,5.617,5.535,5.532,5.537,5.539,5.552,5.551,5.573,5.553,5.556,6.249,5.588,5.767,6.032,SHORT,SERVER
SHORT_SERVER-149,13.280,11.033,10.457,10.290,10.168,10.126,10.095,9.989,9.987,9.993,9.974,9.918,9.943,9.921,9.956,9.921,9.911,9.931,9.932,9.941,9.959,10.009,9.976,9.991,SHORT,SERVER
SHORT_SERVER-14,3.832,3.421,2.010,1.420,1.391,1.230,1.703,1.649,1.551,1.106,1.182,1.198,0.971,1.073,1.212,0.998,1.622,1.364,1.034,1.137,1.227,1.253,0.994,1.373,SHORT,SERVER
SHORT_SERVER-150,11.853,10.727,9.141,8.117,7.887,7.969,8.285,8.544,8.736,9.000,8.784,8.686,8.690,8.806,8.928,9.264,9.313,8.959,9.428,9.683,9.510,9.270,9.023,8.882,SHORT,SERVER
SHORT_SERVER-151,12.091,9.742,9.136,8.884,8.775,8.719,8.681,8.654,8.631,8.634,8.628,8.630,8.634,8.636,8.638,8.645,8.696,8.715,8.729,8.739,8.754,8.686,8.691,8.786,SHORT,SERVER
SHORT_SERVER-152,16.283,13.736,13.204,13.080,13.002,12.963,12.945,12.941,12.890,12.873,12.857,12.859,12.881,12.885,12.885,12.888,12.898,12.898,12.926,12.930,12.957,12.959,12.936,12.981,SHORT,SERVER
SHORT_SERVER-153,18.025,16.182,15.199,14.658,14.293,14.090,14.049,13.948,13.899,13.903,13.829,13.857,13.861,13.852,13.832,13.852,13.857,13.860,13.921,13.923,13.932,13.955,13.975,13.986,SHORT,SERVER
SHORT_SERVER-154,14.600,11.897,11.112,10.892,10.774,10.741,10.687,10.659,10.643,10.622,10.612,10.615,10.619,10.618,10.619,10.625,10.616,10.636,10.641,10.646,10.653,10.673,10.671,10.680,SHORT,SERVER
SHORT_SERVER-155,15.445,15.180,14.990,13.123,13.013,12.898,12.736,12.430,11.811,11.884,11.617,11.639,11.623,11.621,11.623,11.644,11.578,11.580,11.597,11.613,11.657,11.686,11.613,11.713,SHORT,SERVER
SHORT_SERVER-156,8.632,8.353,8.320,8.302,8.346,8.473,8.404,8.794,9.045,9.365,9.516,9.754,9.942,10.245,9.787,10.387,10.807,10.647,10.523,10.604,10.704,10.685,10.775,10.739,SHORT,SERVER
SHORT_SERVER-157,0.077,0.040,0.033,0.030,0.028,0.027,0.027,0.027,0.026,0.025,0.026,0.026,0.026,0.026,0.023,0.022,0.022,0.022,0.024,0.025,0.024,0.024,0.024,0.024,SHORT,SERVER
SHORT_SERVER-158,13.880,11.934,11.874,11.744,11.422,11.281,11.038,10.578,9.704,9.595,9.738,9.748,9.583,9.577,9.730,9.718,9.674,9.691,9.630,9.624,9.646,9.516,9.532,9.494,SHORT,SERVER
SHORT_SERVER-159,3.452,2.733,2.211,2.203,2.197,2.196,2.193,2.194,2.194,2.193,2.194,2.196,2.193,2.195,2.192,2.190,2.186,2.187,2.189,2.189,2.190,2.189,2.191,2.188,SHORT,SERVER
SHORT_SERVER-15,6.302,5.054,4.956,3.764,3.143,2.813,1.496,1.408,1.335,1.367,1.178,1.104,1.053,1.041,1.027,1.015,1.012,1.033,1.051,1.007,1.008,1.006,1.005,1.003,SHORT,SERVER
SHORT_SERVER-160,4.330,4.131,4.123,4.120,4.119,4.119,4.117,4.110,4.105,4.105,4.103,4.104,4.084,4.088,4.083,4.078,4.087,4.089,4.084,4.093,4.090,4.086,4.082,4.088,SHORT,SERVER
SHORT_SERVER-161,7.478,2.408,2.353,1.830,1.800,1.234,1.237,1.241,1.220,1.229,1.224,1.237,1.232,1.234,1.233,1.233,1.233,1.226,1.222,1.223,1.222,1.227,1.226,1.220,SHORT,SERVER
SHORT_SERVER-162,24.286,22.960,21.379,20.924,20.502,20.355,20.334,20.309,20.301,20.294,20.263,20.356,20.321,20.272,20.343,20.294,20.452,20.767,20.354,20.355,20.352,20.343,20.405,20.360,SHORT,SERVER
SHORT_SERVER-163,13.990,12.338,12.337,12.126,12.125,11.149,10.198,11.204,11.195,9.979,9.968,9.971,9.948,9.934,9.915,9.938,9.937,9.933,9.939,9.941,9.958,9.959,9.953,9.924,SHORT,SERVER
SHORT_SERVER-164,8.087,6.035,5.540,5.430,5.327,5.312,5.282,5.256,5.254,5.252,5.243,5.243,5.247,5.265,5.255,5.272,5.258,5.264,5.280,5.276,5.285,5.289,5.309,5.295,SHORT,SERVER
SHORT_SERVER-165,9.828,7.103,6.733,6.572,6.482,6.424,6.402,6.390,6.387,6.389,6.352,6.362,6.364,6.370,6.361,6.375,6.344,6.347,6.327,6.335,6.340,6.354,6.361,6.362,SHORT,SERVER
SHORT_SERVER-166,18.332,16.861,15.724,15.140,14.903,14.524,14.478,14.389,14.373,14.267,14.239,14.307,14.230,14.166,14.183,14.242,14.172,14.343,14.322,14.210,14.643,14.299,14.275,14.280,SHORT,SERVER
SHORT_SERVER-167,9.209,6.464,5.848,5.680,5.615,5.508,5.497,5.506,5.510,5.501,5.501,5.520,5.496,5.479,5.504,5.524,5.540,5.564,5.558,5.576,5.604,5.606,5.527,5.520,SHORT,SERVER
SHORT_SERVER-168,17.872,16.732,15.392,14.656,14.340,14.087,13.985,13.857,13.780,13.707,13.763,13.731,13.701,13.619,13.644,13.618,13.659,13.600,13.767,13.704,13.778,13.736,13.795,13.738,SHORT,SERVER
SHORT_SERVER-169,4.995,3.838,3.432,3.257,3.167,3.147,3.116,3.091,3.085,2.943,2.924,2.947,2.929,2.942,3.019,2.918,2.921,2.904,2.912,2.913,2.918,2.924,2.921,2.920,SHORT,SERVER
SHORT_SERVER-16,3.156,2.906,2.721,2.520,2.478,2.455,1.528,1.501,1.489,1.476,1.476,1.481,1.473,1.469,1.463,1.458,1.458,1.459,1.461,1.459,1.458,1.448,1.438,1.440,SHORT,SERVER
SHORT_SERVER-170,12.581,8.564,7.911,7.636,7.525,7.494,7.428,7.361,7.326,7.267,7.250,7.266,7.287,7.241,7.275,7.256,7.269,7.261,7.240,7.278,7.239,7.259,7.234,7.257,SHORT,SERVER
SHORT_SERVER-171,5.774,4.463,4.071,3.917,3.813,3.778,3.784,3.762,3.729,3.693,3.763,3.714,3.722,3.706,3.724,3.712,3.707,3.659,3.704,3.663,3.654,3.624,3.657,3.677,SHORT,SERVER
SHORT_SERVER-172,12.386,9.281,8.835,8.690,8.629,8.599,8.588,8.563,8.527,8.523,8.487,8.493,8.458,8.484,8.481,8.498,8.488,8.482,8.514,8.467,8.528,8.562,8.479,8.475,SHORT,SERVER
SHORT_SERVER-173,6.189,4.042,3.728,3.544,3.604,3.583,3.546,3.498,3.458,3.443,3.476,3.425,3.402,3.476,3.423,3.337,3.347,3.318,3.318,3.325,3.332,3.320,3.332,3.331,SHORT,SERVER
SHORT_SERVER-174,8.807,5.692,5.256,5.047,4.874,4.768,4.722,4.679,4.661,4.628,4.637,4.616,4.604,4.607,4.605,4.617,4.572,4.565,4.565,4.576,4.571,4.575,4.579,4.581,SHORT,SERVER
SHORT_SERVER-175,13.468,9.698,9.087,8.861,8.787,8.738,8.724,8.660,8.652,8.641,8.645,8.658,8.646,8.647,8.591,8.599,8.602,8.603,8.616,8.617,8.644,8.639,8.651,8.663,SHORT,SERVER
SHORT_SERVER-176,15.320,11.664,11.095,10.938,10.877,10.847,10.794,10.814,10.787,10.767,10.764,10.763,10.777,10.793,10.812,10.824,10.843,10.873,10.886,10.891,10.911,10.921,10.914,10.917,SHORT,SERVER
SHORT_SERVER-177,5.567,4.407,4.140,3.969,3.880,3.890,3.828,3.782,3.795,3.796,3.789,3.779,3.785,3.784,3.784,3.781,3.760,3.753,3.767,3.767,3.754,3.751,3.746,3.758,SHORT,SERVER
SHORT_SERVER-178,8.446,6.667,5.753,5.516,5.394,5.394,5.272,5.280,5.217,5.203,5.191,5.168,5.155,5.165,5.150,5.147,5.142,5.091,5.097,5.090,5.130,5.133,5.132,5.118,SHORT,SERVER
SHORT_SERVER-179,2.147,1.465,1.396,1.335,1.282,1.249,1.240,1.242,1.242,1.229,1.211,1.213,1.207,1.202,1.205,1.199,1.197,1.195,1.196,1.196,1.194,1.193,1.193,1.194,SHORT,SERVER
SHORT_SERVER-17,8.067,4.917,4.851,4.082,3.833,3.395,1.892,1.593,1.572,1.429,1.430,1.476,1.480,1.423,1.436,1.406,1.373,1.356,1.369,1.331,1.312,1.317,1.317,1.319,SHORT,SERVER
SHORT_SERVER-180,11.461,8.958,8.404,7.797,7.707,7.685,7.699,7.493,7.302,7.173,7.168,7.083,7.019,6.970,6.963,6.943,6.947,6.949,6.954,6.956,6.942,6.946,6.946,6.900,SHORT,SERVER
SHORT_SERVER-181,2.693,2.324,2.281,2.273,2.273,2.286,2.289,2.294,2.296,2.296,2.299,2.308,2.302,2.302,2.301,2.302,2.302,2.305,2.306,2.302,2.306,2.307,2.304,2.310,SHORT,SERVER
SHORT_SERVER-182,12.926,11.584,11.362,11.335,11.327,11.305,11.294,11.292,11.292,11.333,11.339,11.337,11.325,11.331,11.318,11.318,11.336,11.352,11.348,11.331,11.344,11.351,11.346,11.353,SHORT,SERVER
SHORT_SERVER-183,14.455,14.064,13.070,12.474,12.181,11.641,12.163,12.072,12.069,12.107,12.103,11.924,11.698,11.758,11.817,11.941,11.834,12.001,12.037,11.902,12.006,12.231,11.957,12.082,SHORT,SERVER
SHORT_SERVER-184,18.528,15.048,14.359,14.167,14.077,14.066,14.036,14.041,14.021,14.009,13.998,14.003,14.003,14.008,14.021,14.041,14.016,13.998,13.996,14.009,14.069,14.093,14.076,14.066,SHORT,SERVER
SHORT_SERVER-185,19.273,15.519,14.747,14.548,14.421,14.391,14.352,14.329,14.304,14.290,14.289,14.306,14.291,14.299,14.303,14.284,14.323,14.290,14.325,14.314,14.336,14.331,14.355,14.389,SHORT,SERVER
SHORT_SERVER-186,2.732,2.692,2.178,2.173,2.170,2.169,2.168,2.168,2.167,2.166,2.166,2.167,2.164,2.167,2.163,2.163,2.163,2.162,2.163,2.163,2.165,2.165,2.165,2.165,SHORT,SERVER
SHORT_SERVER-187,19.180,16.068,15.286,15.051,14.955,14.934,14.883,14.876,14.853,14.813,14.804,14.804,14.777,14.781,14.801,14.808,14.795,14.817,14.795,14.832,14.821,14.846,14.862,14.864,SHORT,SERVER
SHORT_SERVER-188,32.658,25.475,23.025,20.373,19.354,19.077,16.771,15.643,14.562,14.718,15.213,14.450,14.893,13.725,13.883,13.032,13.149,12.369,12.638,12.546,12.607,12.830,12.328,12.749,SHORT,SERVER
SHORT_SERVER-189,11.040,7.496,6.226,5.574,5.093,4.886,4.745,4.570,4.336,4.234,4.131,4.042,3.961,3.908,3.846,3.830,3.808,3.764,3.742,3.687,3.655,3.601,3.586,3.566,SHORT,SERVER
SHORT_SERVER-18,2.008,1.139,1.018,0.842,0.767,0.645,0.603,0.583,0.546,0.549,0.512,0.495,0.484,0.476,0.429,0.415,0.415,0.407,0.403,0.401,0.400,0.398,0.384,0.386,SHORT,SERVER
SHORT_SERVER-190,2.436,2.342,2.336,2.282,2.173,2.109,2.108,2.100,2.102,2.099,2.098,2.098,2.090,2.091,2.083,2.080,2.070,2.070,2.073,2.072,2.071,2.053,2.053,2.049,SHORT,SERVER
SHORT_SERVER-191,11.851,8.628,6.762,5.668,5.267,4.772,4.573,4.419,4.170,4.104,3.910,3.752,3.660,3.554,3.473,3.401,3.302,3.295,3.185,3.180,3.126,3.097,3.088,3.041,SHORT,SERVER
SHORT_SERVER-192,18.109,11.071,8.611,7.207,6.586,6.172,5.684,5.298,5.040,4.876,4.707,4.518,4.462,4.361,4.298,4.277,4.242,4.149,4.153,4.087,4.051,4.001,3.917,3.909,SHORT,SERVER
SHORT_SERVER-193,15.835,11.018,8.733,7.511,6.893,6.330,5.891,5.534,5.337,4.989,4.879,4.765,4.688,4.464,4.413,4.379,4.227,4.227,4.195,4.151,4.063,4.084,4.073,4.009,SHORT,SERVER
SHORT_SERVER-194,15.206,11.325,8.450,6.997,6.448,5.768,5.481,5.267,4.915,4.590,4.323,4.127,4.095,3.907,3.837,3.812,3.670,3.549,3.418,3.310,3.245,3.158,3.094,3.081,SHORT,SERVER
SHORT_SERVER-195,21.402,12.387,9.773,9.081,8.189,7.562,6.705,6.396,6.074,5.858,5.567,5.067,5.037,4.772,4.349,4.179,4.014,3.994,3.877,3.730,3.759,3.673,3.534,3.608,SHORT,SERVER
SHORT_SERVER-196,15.041,10.100,7.848,6.596,6.086,5.408,5.117,4.926,4.708,4.547,4.383,4.192,4.156,4.053,3.913,3.873,3.751,3.711,3.655,3.612,3.551,3.505,3.488,3.451,SHORT,SERVER
SHORT_SERVER-197,18.587,13.242,10.834,9.589,8.776,8.160,7.763,7.455,7.248,7.061,6.921,6.777,6.665,6.561,6.456,6.396,6.312,6.289,6.254,6.211,6.182,6.166,6.130,6.095,SHORT,SERVER
SHORT_SERVER-198,14.533,10.260,8.058,6.871,6.342,5.980,5.703,5.646,5.505,5.223,5.199,5.041,4.994,4.806,4.809,4.859,4.645,4.566,4.632,4.546,4.519,4.454,4.429,4.468,SHORT,SERVER
SHORT_SERVER-199,37.233,23.945,16.598,11.876,9.885,9.165,8.969,8.898,8.819,8.541,8.900,8.557,8.117,8.311,7.585,7.364,7.388,7.248,7.063,7.114,6.841,6.905,6.920,6.861,SHORT,SERVER
SHORT_SERVER-19,2.273,2.061,1.828,1.573,1.507,1.467,1.448,1.433,1.408,1.405,1.405,1.402,1.397,1.399,1.389,1.393,1.378,1.372,1.375,1.374,1.379,1.367,1.367,1.367,SHORT,SERVER
SHORT_SERVER-1,8.187,5.950,4.818,4.355,3.999,3.662,3.595,3.396,3.193,3.082,2.988,2.928,2.879,2.732,2.723,2.694,2.642,2.638,2.547,2.582,2.552,2.543,2.518,2.495,SHORT,SERVER
SHORT_SERVER-200,18.675,12.917,10.730,9.419,8.525,7.980,7.612,7.126,6.860,6.519,6.192,6.125,5.837,5.692,5.512,5.489,5.357,5.317,5.246,5.186,5.150,5.065,5.030,4.978,SHORT,SERVER
SHORT_SERVER-201,16.722,12.267,9.614,8.435,7.818,7.394,7.050,6.742,6.515,6.309,6.160,6.035,5.930,5.851,5.778,5.700,5.637,5.585,5.546,5.530,5.494,5.440,5.417,5.374,SHORT,SERVER
SHORT_SERVER-202,8.817,6.169,5.209,4.457,4.008,3.793,3.624,3.467,3.269,3.147,3.037,2.952,2.850,2.840,2.757,2.682,2.632,2.591,2.579,2.566,2.539,2.498,2.462,2.415,SHORT,SERVER
SHORT_SERVER-203,20.164,13.762,11.461,10.158,9.214,8.611,8.234,7.874,7.573,7.454,7.324,7.166,7.072,6.930,6.802,6.671,6.641,6.586,6.542,6.478,6.451,6.394,6.334,6.291,SHORT,SERVER
SHORT_SERVER-204,6.987,6.832,0.409,0.363,0.355,0.347,0.343,0.341,0.338,0.335,0.335,0.336,0.331,0.332,0.328,0.327,0.325,0.323,0.320,0.320,0.321,0.322,0.318,0.318,SHORT,SERVER
SHORT_SERVER-205,20.523,11.443,8.239,6.207,5.510,4.950,4.555,4.481,4.454,4.072,3.954,3.854,3.802,3.728,3.590,3.536,3.534,3.464,3.416,3.350,3.409,3.375,3.353,3.333,SHORT,SERVER
SHORT_SERVER-206,1.283,1.246,1.239,1.235,1.208,1.207,1.199,1.213,1.228,1.229,1.232,1.233,1.235,1.238,1.236,1.235,1.235,1.235,1.237,1.231,1.228,1.228,1.222,1.222,SHORT,SERVER
SHORT_SERVER-207,16.404,11.530,8.968,7.752,7.015,6.421,5.971,5.735,5.441,5.100,4.950,4.827,4.648,4.586,4.434,4.351,4.279,4.191,4.134,4.034,4.002,3.905,3.850,3.822,SHORT,SERVER
SHORT_SERVER-208,9.322,8.581,1.881,1.672,1.627,1.592,1.590,1.533,1.511,1.507,1.503,1.491,1.483,1.482,1.466,1.467,1.467,1.465,1.477,1.470,1.464,1.462,1.457,1.454,SHORT,SERVER
SHORT_SERVER-209,5.472,5.311,0.552,0.502,0.488,0.486,0.478,0.471,0.466,0.455,0.457,0.457,0.450,0.447,0.442,0.444,0.443,0.444,0.448,0.448,0.449,0.446,0.445,0.445,SHORT,SERVER
SHORT_SERVER-20,6.041,3.820,3.749,3.662,3.604,3.575,1.673,1.657,1.646,1.641,1.638,1.641,1.641,1.625,1.603,1.594,1.593,1.595,1.598,1.599,1.587,1.588,1.584,1.558,SHORT,SERVER
SHORT_SERVER-210,17.375,12.007,10.062,9.067,8.420,8.005,7.699,7.376,6.964,6.776,6.555,6.432,6.247,6.149,6.042,5.985,5.945,5.900,5.829,5.785,5.753,5.756,5.717,5.724,SHORT,SERVER
SHORT_SERVER-211,1.996,1.309,1.106,0.820,0.694,0.672,0.628,0.609,0.562,0.564,0.560,0.542,0.534,0.531,0.517,0.516,0.501,0.497,0.481,0.483,0.469,0.468,0.476,0.463,SHORT,SERVER
SHORT_SERVER-212,5.453,5.245,5.063,4.864,4.772,4.745,4.741,4.678,4.687,4.621,4.567,4.566,4.638,4.660,4.584,4.587,4.532,4.564,4.532,4.538,4.527,4.491,4.520,4.502,SHORT,SERVER
SHORT_SERVER-213,21.467,12.494,9.361,7.896,6.735,6.021,5.622,4.952,4.788,4.899,4.264,3.863,3.771,3.746,3.729,3.553,3.570,3.562,3.504,3.601,3.571,3.343,3.271,3.239,SHORT,SERVER
SHORT_SERVER-214,0.145,0.111,0.104,0.102,0.100,0.099,0.098,0.095,0.095,0.094,0.095,0.096,0.096,0.097,0.095,0.096,0.096,0.096,0.098,0.098,0.098,0.098,0.098,0.098,SHORT,SERVER
SHORT_SERVER-215,18.306,13.188,11.127,9.910,9.209,8.653,8.324,7.871,7.504,7.322,7.116,6.976,6.921,6.802,6.715,6.654,6.616,6.567,6.532,6.497,6.447,6.434,6.398,6.375,SHORT,SERVER
SHORT_SERVER-216,28.506,19.966,15.147,11.975,11.145,10.316,9.372,8.708,8.404,8.524,8.470,8.013,7.835,7.767,7.426,7.560,7.472,7.382,7.037,7.212,7.125,6.979,7.142,7.041,SHORT,SERVER
SHORT_SERVER-217,9.060,7.712,7.346,7.138,6.704,6.386,6.304,6.220,6.076,5.848,5.769,5.743,5.698,5.673,5.595,5.523,5.474,5.563,5.515,5.511,5.444,5.536,5.298,5.363,SHORT,SERVER
SHORT_SERVER-218,0.969,0.927,0.922,0.919,0.918,0.919,0.921,0.917,0.930,0.937,0.939,0.937,0.939,0.940,0.942,0.944,0.947,0.947,0.949,0.949,0.951,0.951,0.951,0.947,SHORT,SERVER
SHORT_SERVER-219,0.652,0.429,0.357,0.273,0.240,0.228,0.214,0.212,0.209,0.202,0.197,0.197,0.193,0.193,0.191,0.191,0.194,0.193,0.195,0.194,0.192,0.193,0.188,0.186,SHORT,SERVER
SHORT_SERVER-21,1.792,0.447,0.117,0.113,0.111,0.106,0.088,0.087,0.087,0.086,0.086,0.087,0.087,0.086,0.080,0.079,0.079,0.079,0.080,0.081,0.084,0.085,0.085,0.084,SHORT,SERVER
SHORT_SERVER-220,21.627,14.482,7.986,7.334,5.354,5.234,4.819,4.391,4.261,4.084,3.752,3.550,3.563,3.517,3.377,3.247,3.212,3.212,3.096,2.889,2.911,2.859,2.837,2.801,SHORT,SERVER
SHORT_SERVER-221,21.508,14.383,8.215,6.695,5.277,5.174,4.735,4.354,4.296,3.868,3.715,3.327,3.556,3.521,3.485,3.158,3.086,3.094,3.059,2.994,2.941,2.866,2.841,3.011,SHORT,SERVER
SHORT_SERVER-222,0.976,0.637,0.527,0.483,0.449,0.435,0.419,0.407,0.394,0.390,0.380,0.372,0.358,0.356,0.329,0.324,0.319,0.317,0.314,0.310,0.312,0.312,0.310,0.308,SHORT,SERVER
SHORT_SERVER-223,19.719,13.868,11.275,10.136,9.281,8.784,8.418,8.083,7.873,7.673,7.572,7.404,7.302,7.220,7.121,7.055,6.982,6.913,6.888,6.864,6.834,6.781,6.751,6.728,SHORT,SERVER
SHORT_SERVER-224,34.074,25.058,22.644,21.996,21.983,21.143,20.339,20.358,19.664,19.180,18.627,17.839,17.594,17.464,16.965,17.088,17.178,17.172,17.118,16.823,16.459,16.333,16.138,15.999,SHORT,SERVER
SHORT_SERVER-225,16.822,12.571,12.160,12.187,11.528,11.292,11.080,10.944,10.787,10.771,10.772,10.476,10.570,10.426,9.875,9.841,9.810,9.768,9.636,9.596,9.612,9.460,9.507,9.419,SHORT,SERVER
SHORT_SERVER-226,15.451,11.108,8.700,7.342,6.855,6.146,5.900,5.592,5.395,5.255,5.107,5.029,4.924,4.806,4.677,4.611,4.575,4.564,4.480,4.432,4.397,4.301,4.279,4.236,SHORT,SERVER
SHORT_SERVER-227,13.456,9.405,8.500,7.550,6.541,5.830,5.672,5.229,5.309,5.245,5.520,5.112,5.207,5.146,5.143,4.983,4.733,4.639,4.628,4.658,4.649,4.531,4.497,4.321,SHORT,SERVER
SHORT_SERVER-228,15.144,9.815,8.012,6.938,6.431,5.907,5.537,5.392,5.181,5.046,4.870,4.732,4.721,4.620,4.539,4.479,4.387,4.400,4.361,4.343,4.300,4.246,4.259,4.217,SHORT,SERVER
SHORT_SERVER-229,32.324,22.032,13.037,9.621,8.378,7.145,8.509,7.499,7.841,5.938,5.808,6.066,5.371,5.668,5.954,6.027,5.638,5.232,5.380,5.260,5.312,5.153,5.121,4.804,SHORT,SERVER
SHORT_SERVER-22,3.324,1.804,1.393,0.888,0.579,0.474,0.523,0.317,0.324,0.340,0.324,0.274,0.251,0.253,0.267,0.147,0.145,0.145,0.145,0.146,0.146,0.147,0.122,0.123,SHORT,SERVER
SHORT_SERVER-230,24.027,17.372,14.732,13.095,12.068,11.784,11.149,10.743,10.388,10.082,9.652,9.493,9.366,9.120,9.206,8.830,8.661,8.619,8.523,8.392,8.322,8.621,8.428,8.095,SHORT,SERVER
SHORT_SERVER-231,9.244,7.422,6.770,6.259,5.211,5.091,4.878,4.716,4.664,4.518,4.536,4.432,4.383,4.347,4.293,4.264,4.218,4.209,4.163,4.158,4.113,4.105,4.086,3.977,SHORT,SERVER
SHORT_SERVER-232,17.634,13.304,10.183,8.711,7.955,7.486,7.361,7.056,6.909,6.502,6.343,6.334,6.074,6.079,6.075,5.999,5.907,5.847,5.829,5.788,5.776,5.739,5.673,5.664,SHORT,SERVER
SHORT_SERVER-233,1.764,1.073,0.866,0.776,0.710,0.694,0.658,0.626,0.595,0.581,0.574,0.564,0.517,0.510,0.484,0.473,0.464,0.458,0.452,0.447,0.447,0.438,0.434,0.432,SHORT,SERVER
SHORT_SERVER-234,18.825,13.315,10.820,9.167,8.425,7.894,7.434,7.108,6.919,6.761,6.726,6.643,6.496,6.448,6.266,6.203,6.162,6.293,6.086,6.008,6.002,6.085,5.961,5.900,SHORT,SERVER
SHORT_SERVER-235,14.497,8.348,6.880,6.237,5.524,5.101,4.792,4.420,4.280,4.114,3.997,3.896,3.840,3.665,3.626,3.493,3.413,3.408,3.370,3.361,3.315,3.304,3.224,3.190,SHORT,SERVER
SHORT_SERVER-236,9.711,6.485,5.112,4.272,3.662,3.228,3.115,2.932,2.848,2.777,2.694,2.555,2.505,2.439,2.330,2.329,2.240,2.190,2.183,2.200,2.152,2.131,2.102,2.073,SHORT,SERVER
SHORT_SERVER-237,14.489,9.508,7.612,6.473,5.894,5.359,5.053,4.882,4.705,4.535,4.436,4.332,4.221,4.160,4.102,4.044,3.984,3.929,3.899,3.846,3.800,3.772,3.733,3.699,SHORT,SERVER
SHORT_SERVER-238,20.201,14.723,12.440,10.934,9.972,9.258,8.833,8.467,8.145,7.939,7.776,7.613,7.449,7.347,7.217,7.122,6.994,6.914,6.851,6.778,6.742,6.711,6.668,6.648,SHORT,SERVER
SHORT_SERVER-239,19.947,14.600,12.521,11.136,10.340,9.798,9.368,8.941,8.711,8.560,8.352,8.192,8.047,7.956,7.834,7.749,7.691,7.643,7.585,7.562,7.522,7.491,7.483,7.450,SHORT,SERVER
SHORT_SERVER-23,1.178,0.817,0.744,0.527,0.511,0.433,0.398,0.354,0.353,0.358,0.386,0.369,0.369,0.369,0.363,0.333,0.333,0.334,0.349,0.341,0.352,0.352,0.343,0.337,SHORT,SERVER
SHORT_SERVER-240,20.674,15.658,13.073,11.534,10.553,10.000,9.591,9.251,8.999,8.841,8.665,8.522,8.360,8.277,8.157,8.074,7.990,7.945,7.886,7.857,7.798,7.757,7.717,7.695,SHORT,SERVER
SHORT_SERVER-241,24.103,19.637,17.514,16.305,15.494,15.071,14.744,14.522,14.280,14.146,14.071,14.024,13.960,13.926,13.863,13.845,13.823,13.789,13.818,13.792,13.785,13.790,13.801,13.820,SHORT,SERVER
SHORT_SERVER-242,20.053,16.273,13.420,11.995,10.954,10.141,9.579,9.249,8.951,8.736,8.524,8.366,8.265,8.127,8.002,7.918,7.854,7.784,7.743,7.673,7.589,7.568,7.513,7.474,SHORT,SERVER
SHORT_SERVER-243,23.893,20.111,18.376,17.311,16.564,16.183,15.764,15.548,15.352,15.174,14.993,14.893,14.893,14.737,14.687,14.627,14.614,14.546,14.467,14.481,14.505,14.478,14.460,14.435,SHORT,SERVER
SHORT_SERVER-244,20.752,17.276,15.531,14.453,13.704,13.268,13.037,12.779,12.496,12.369,12.263,12.153,12.062,11.932,11.892,11.840,11.818,11.782,11.752,11.707,11.657,11.667,11.647,11.598,SHORT,SERVER
SHORT_SERVER-245,21.056,15.530,14.378,13.691,13.258,12.920,12.689,12.518,12.372,12.193,12.068,11.988,11.853,11.779,11.726,11.666,11.645,11.620,11.585,11.582,11.535,11.486,11.480,11.427,SHORT,SERVER
SHORT_SERVER-246,20.024,16.095,14.169,13.066,12.369,11.953,11.635,11.415,11.216,11.035,10.928,10.798,10.664,10.652,10.578,10.530,10.506,10.434,10.440,10.434,10.378,10.355,10.390,10.327,SHORT,SERVER
SHORT_SERVER-247,19.865,17.004,14.687,13.261,12.289,11.711,11.177,10.811,10.587,10.334,10.130,9.908,9.799,9.688,9.547,9.500,9.434,9.319,9.278,9.160,9.142,9.157,9.101,9.031,SHORT,SERVER
SHORT_SERVER-248,22.896,20.005,18.000,16.960,16.186,15.723,15.399,15.182,15.049,14.875,14.779,14.719,14.654,14.619,14.578,14.558,14.495,14.517,14.510,14.494,14.499,14.510,14.524,14.470,SHORT,SERVER
SHORT_SERVER-249,21.745,18.883,16.804,15.806,15.093,14.665,14.378,14.203,14.049,13.914,13.813,13.758,13.717,13.651,13.610,13.573,13.532,13.508,13.495,13.477,13.464,13.468,13.471,13.466,SHORT,SERVER
SHORT_SERVER-24,2.791,1.577,1.335,0.817,0.732,0.629,0.502,0.321,0.312,0.311,0.307,0.243,0.239,0.243,0.238,0.131,0.132,0.134,0.142,0.146,0.160,0.155,0.144,0.140,SHORT,SERVER
SHORT_SERVER-250,21.170,17.856,15.486,14.393,13.637,13.168,12.873,12.668,12.478,12.344,12.199,12.117,12.043,11.969,11.908,11.850,11.836,11.784,11.767,11.739,11.689,11.653,11.669,11.657,SHORT,SERVER
SHORT_SERVER-251,19.580,16.613,14.072,12.994,12.336,11.981,11.605,11.314,11.118,10.964,10.839,10.744,10.631,10.575,10.502,10.463,10.413,10.376,10.292,10.234,10.178,10.171,10.115,10.068,SHORT,SERVER
SHORT_SERVER-252,21.489,18.055,15.179,13.972,13.004,12.351,11.877,11.562,11.296,11.024,10.846,10.635,10.476,10.381,10.232,10.134,9.993,9.965,9.836,9.850,9.799,9.703,9.712,9.676,SHORT,SERVER
SHORT_SERVER-253,22.620,19.309,16.996,15.781,14.684,14.023,13.569,13.179,12.833,12.635,12.493,12.304,12.181,12.091,11.989,11.930,11.892,11.794,11.747,11.694,11.671,11.670,11.610,11.549,SHORT,SERVER
SHORT_SERVER-254,5.585,4.223,3.734,2.970,2.913,2.924,2.705,2.875,2.618,2.596,2.221,2.256,2.147,2.159,2.140,2.130,2.120,2.086,2.090,2.081,2.090,2.087,2.086,2.057,SHORT,SERVER
SHORT_SERVER-255,5.167,3.785,3.275,2.341,2.287,2.327,2.296,2.217,2.167,2.151,1.930,1.923,1.911,1.901,1.904,1.894,1.899,1.895,1.881,1.893,1.885,1.889,1.901,1.920,SHORT,SERVER
SHORT_SERVER-256,5.030,3.690,3.187,2.863,2.825,2.770,2.607,2.657,2.599,2.600,2.598,2.315,2.471,2.278,2.436,2.433,2.387,2.360,2.342,2.323,2.020,2.000,2.030,2.292,SHORT,SERVER
SHORT_SERVER-257,5.832,2.790,2.514,1.559,1.542,1.812,1.570,1.563,1.557,1.550,1.321,1.323,1.322,1.318,1.312,1.310,1.310,1.315,1.311,1.296,1.286,1.280,1.279,1.267,SHORT,SERVER
SHORT_SERVER-258,0.336,0.235,0.183,0.180,0.161,0.160,0.160,0.159,0.158,0.158,0.158,0.158,0.159,0.161,0.156,0.156,0.156,0.159,0.160,0.160,0.159,0.159,0.159,0.160,SHORT,SERVER
SHORT_SERVER-259,0.702,0.626,0.601,0.614,0.563,0.549,0.547,0.546,0.546,0.545,0.545,0.545,0.545,0.545,0.542,0.541,0.541,0.542,0.543,0.543,0.545,0.545,0.546,0.546,SHORT,SERVER
SHORT_SERVER-25,2.834,0.905,0.790,0.647,0.520,0.442,0.482,0.441,0.459,0.455,0.436,0.421,0.360,0.362,0.355,0.345,0.351,0.348,0.351,0.352,0.351,0.348,0.349,0.349,SHORT,SERVER
SHORT_SERVER-260,22.271,18.307,15.970,14.076,13.117,12.577,12.038,11.500,10.809,10.061,9.986,9.800,9.050,8.729,8.548,8.220,6.315,5.864,5.715,5.783,5.650,5.403,5.280,5.084,SHORT,SERVER
SHORT_SERVER-261,28.998,22.597,15.733,13.796,13.287,10.506,10.658,10.264,9.779,8.440,7.305,6.540,6.102,5.618,5.723,5.215,4.607,4.567,4.258,4.158,4.176,4.260,3.989,3.644,SHORT,SERVER
SHORT_SERVER-262,7.772,5.012,4.036,3.820,3.450,3.076,3.078,2.948,2.712,2.734,2.645,2.682,2.621,2.478,2.513,2.417,2.337,2.219,2.226,2.260,2.209,2.143,2.093,2.074,SHORT,SERVER
SHORT_SERVER-263,24.382,21.550,16.384,12.288,11.316,10.579,10.530,9.186,8.309,8.358,7.763,7.212,7.095,6.682,6.473,6.023,5.589,5.220,5.154,5.257,5.301,5.020,4.823,4.961,SHORT,SERVER
SHORT_SERVER-264,5.739,5.035,4.442,4.049,3.857,3.818,3.706,3.622,3.705,3.543,3.523,3.503,3.489,3.484,3.435,3.373,3.378,2.933,2.943,2.905,2.916,2.890,2.913,2.643,SHORT,SERVER
SHORT_SERVER-265,27.319,15.511,14.087,13.631,13.161,13.112,13.059,13.025,12.893,12.954,12.929,12.896,12.819,12.827,12.864,12.827,12.823,12.804,12.791,12.804,12.797,12.819,12.828,12.825,SHORT,SERVER
SHORT_SERVER-266,31.203,18.442,16.378,15.944,15.729,15.606,15.583,15.558,15.566,15.558,15.545,15.542,15.536,15.530,15.543,15.523,15.551,15.542,15.564,15.567,15.563,15.565,15.574,15.576,SHORT,SERVER
SHORT_SERVER-267,17.785,16.264,15.840,15.718,15.642,15.805,15.338,15.632,15.871,15.825,15.703,15.743,15.480,15.383,15.538,15.698,15.778,15.570,14.141,15.743,15.065,13.597,15.556,13.733,SHORT,SERVER
SHORT_SERVER-268,22.461,20.686,19.299,19.001,18.387,17.930,17.614,17.533,17.346,17.274,17.184,17.105,17.066,17.040,17.021,17.008,16.997,16.986,16.982,16.969,16.974,16.977,16.995,16.988,SHORT,SERVER
SHORT_SERVER-269,12.537,11.101,9.764,9.010,8.549,8.390,8.508,8.132,7.975,7.823,7.779,7.674,7.591,7.476,7.438,7.434,7.347,7.398,7.307,7.252,7.268,7.280,7.193,7.151,SHORT,SERVER
SHORT_SERVER-26,1.719,1.661,1.648,1.644,1.642,1.641,1.639,1.639,1.638,1.638,1.638,1.638,1.638,1.638,1.631,1.630,1.630,1.630,1.634,1.637,1.636,1.636,1.637,1.636,SHORT,SERVER
SHORT_SERVER-270,13.411,10.147,9.159,7.959,6.705,5.881,5.444,5.326,4.902,4.848,4.692,4.684,4.527,4.381,4.424,4.380,4.149,4.232,4.180,4.071,4.175,3.975,4.065,3.897,SHORT,SERVER
SHORT_SERVER-271,12.229,9.981,8.578,7.530,6.399,5.399,5.389,5.034,4.790,4.524,4.557,4.340,4.308,4.126,4.103,4.126,4.214,4.002,3.967,3.864,4.135,4.067,3.898,3.859,SHORT,SERVER
SHORT_SERVER-272,4.238,2.274,1.873,1.567,1.112,1.008,0.958,0.922,0.873,0.867,0.845,0.834,0.808,0.803,0.802,0.769,0.753,0.748,0.747,0.737,0.738,0.733,0.745,0.716,SHORT,SERVER
SHORT_SERVER-273,1.908,1.512,1.326,1.271,1.256,1.222,1.218,1.212,1.206,1.200,1.199,1.201,1.198,1.199,1.193,1.193,1.190,1.194,1.191,1.195,1.192,1.190,1.189,1.190,SHORT,SERVER
SHORT_SERVER-274,2.333,1.880,1.512,1.401,1.304,1.169,1.090,1.062,1.029,0.989,0.970,0.960,0.953,0.943,0.925,0.918,0.915,0.915,0.905,0.894,0.903,0.879,0.865,0.870,SHORT,SERVER
SHORT_SERVER-275,1.571,1.383,1.265,1.225,1.206,1.188,1.181,1.177,1.176,1.172,1.169,1.166,1.166,1.168,1.161,1.158,1.158,1.157,1.163,1.166,1.168,1.167,1.165,1.165,SHORT,SERVER
SHORT_SERVER-276,4.251,3.881,3.856,3.546,3.526,3.522,3.518,1.237,1.232,1.229,1.228,1.227,1.223,1.217,1.211,1.212,1.212,1.212,1.211,1.213,1.212,1.196,1.197,1.165,SHORT,SERVER
SHORT_SERVER-277,0.382,0.346,0.338,0.330,0.324,0.322,0.322,0.321,0.321,0.320,0.320,0.318,0.315,0.316,0.313,0.312,0.311,0.311,0.312,0.312,0.313,0.313,0.313,0.313,SHORT,SERVER
SHORT_SERVER-278,4.744,3.670,2.883,2.612,2.437,2.253,2.114,1.725,1.685,1.659,1.591,1.526,1.471,1.450,1.405,1.336,1.302,1.278,1.280,1.283,1.269,1.261,1.241,1.232,SHORT,SERVER
SHORT_SERVER-279,1.371,1.266,1.133,1.106,1.102,1.096,1.096,1.094,1.092,1.092,1.092,1.092,1.089,1.092,1.088,1.087,1.087,1.087,1.088,1.089,1.090,1.090,1.090,1.090,SHORT,SERVER
SHORT_SERVER-27,0.918,0.562,0.330,0.326,0.321,0.315,0.312,0.306,0.116,0.114,0.114,0.113,0.103,0.111,0.104,0.103,0.103,0.102,0.103,0.102,0.103,0.103,0.102,0.102,SHORT,SERVER
SHORT_SERVER-280,21.579,17.801,15.052,13.256,12.291,11.735,11.191,10.878,10.645,10.509,10.214,10.115,9.959,9.947,9.905,9.724,9.700,9.691,9.709,9.677,9.659,9.627,9.627,9.611,SHORT,SERVER
SHORT_SERVER-281,4.451,3.400,2.972,2.688,2.593,2.338,2.168,2.067,2.130,2.006,1.923,1.836,1.812,1.826,1.864,1.857,1.768,1.802,1.770,1.762,1.750,1.744,1.731,1.721,SHORT,SERVER
SHORT_SERVER-282,4.143,2.681,2.413,2.127,2.001,1.814,1.750,1.720,1.666,1.621,1.599,1.547,1.523,1.534,1.527,1.530,1.500,1.490,1.495,1.485,1.482,1.472,1.471,1.471,SHORT,SERVER
SHORT_SERVER-283,9.332,8.563,8.381,8.310,8.256,8.211,8.158,7.460,7.355,7.234,5.559,5.209,5.219,6.436,4.619,4.481,4.494,5.728,4.376,4.291,4.096,4.140,4.012,3.669,SHORT,SERVER
SHORT_SERVER-284,4.281,3.205,2.830,2.571,2.479,2.175,2.033,2.063,1.965,1.913,1.867,1.862,1.829,1.838,1.827,1.820,1.781,1.799,1.791,1.744,1.723,1.718,1.702,1.706,SHORT,SERVER
SHORT_SERVER-285,3.666,2.842,2.509,2.247,2.124,1.921,1.825,1.791,1.764,1.718,1.618,1.589,1.597,1.569,1.561,1.541,1.518,1.527,1.543,1.521,1.511,1.499,1.493,1.494,SHORT,SERVER
SHORT_SERVER-286,8.739,7.072,7.030,7.035,7.054,7.057,7.048,7.051,6.765,6.706,5.148,6.615,5.762,5.758,4.602,4.590,4.559,4.553,4.553,1.384,1.347,1.355,1.357,1.320,SHORT,SERVER
SHORT_SERVER-287,9.245,6.939,6.773,6.703,6.654,6.622,6.584,6.548,6.531,6.511,6.389,6.206,6.123,4.469,4.450,4.439,4.427,4.417,4.387,4.371,2.740,2.735,2.681,2.672,SHORT,SERVER
SHORT_SERVER-288,5.402,4.060,3.209,3.303,2.837,2.677,2.558,2.471,2.316,2.258,2.262,2.248,2.110,2.125,2.009,1.978,1.931,1.942,1.921,1.951,1.969,2.030,1.965,1.960,SHORT,SERVER
SHORT_SERVER-289,3.907,3.269,2.945,2.761,2.645,2.583,2.533,2.458,2.444,2.420,2.410,2.373,2.325,2.353,2.350,2.326,2.315,2.344,2.273,2.259,2.257,2.254,2.277,2.249,SHORT,SERVER
SHORT_SERVER-28,3.363,0.673,0.649,0.630,0.619,0.609,0.524,0.518,0.514,0.512,0.511,0.510,0.507,0.504,0.496,0.493,0.491,0.491,0.497,0.502,0.503,0.503,0.505,0.505,SHORT,SERVER
SHORT_SERVER-290,3.278,2.552,2.153,1.978,1.892,1.784,1.703,1.685,1.639,1.599,1.565,1.572,1.513,1.517,1.480,1.502,1.487,1.507,1.499,1.477,1.486,1.503,1.489,1.499,SHORT,SERVER
SHORT_SERVER-291,12.400,11.728,11.280,11.092,10.953,10.909,10.751,10.133,9.903,9.876,9.380,8.198,7.602,7.618,7.472,7.428,7.416,7.358,7.372,7.250,7.264,7.203,7.237,7.215,SHORT,SERVER
SHORT_SERVER-292,1.117,0.866,0.740,0.667,0.633,0.595,0.570,0.559,0.553,0.533,0.524,0.522,0.515,0.514,0.520,0.510,0.500,0.505,0.514,0.509,0.508,0.512,0.512,0.502,SHORT,SERVER
SHORT_SERVER-293,7.967,5.258,4.078,3.646,3.751,3.315,3.278,2.896,2.798,2.790,2.912,2.909,2.884,2.857,2.859,2.850,2.850,2.835,2.822,2.835,2.814,2.813,2.836,2.802,SHORT,SERVER
SHORT_SERVER-29,0.219,0.177,0.065,0.165,0.163,0.061,0.161,0.056,0.160,0.055,0.159,0.057,0.158,0.060,0.155,0.154,0.154,0.154,0.155,0.158,0.158,0.158,0.158,0.159,SHORT,SERVER
SHORT_SERVER-2,7.650,5.592,4.678,4.340,4.027,3.745,3.659,3.436,3.358,3.180,3.099,3.032,3.007,2.908,2.859,2.840,2.831,2.875,2.810,2.796,2.685,2.623,2.587,2.574,SHORT,SERVER
SHORT_SERVER-30,0.088,0.044,0.036,0.034,0.031,0.031,0.029,0.028,0.028,0.027,0.027,0.028,0.024,0.027,0.022,0.021,0.021,0.021,0.023,0.026,0.026,0.026,0.026,0.026,SHORT,SERVER
SHORT_SERVER-31,0.095,0.048,0.039,0.036,0.034,0.033,0.031,0.031,0.031,0.030,0.030,0.030,0.030,0.030,0.025,0.024,0.024,0.024,0.025,0.025,0.027,0.027,0.027,0.027,SHORT,SERVER
SHORT_SERVER-32,0.507,0.415,0.349,0.298,0.287,0.283,0.282,0.281,0.278,0.277,0.276,0.276,0.276,0.275,0.272,0.273,0.286,0.280,0.277,0.281,0.289,0.283,0.281,0.284,SHORT,SERVER
SHORT_SERVER-33,0.231,0.184,0.175,0.171,0.167,0.166,0.164,0.164,0.162,0.161,0.161,0.161,0.159,0.161,0.155,0.155,0.155,0.154,0.155,0.155,0.158,0.158,0.157,0.158,SHORT,SERVER
SHORT_SERVER-34,0.423,0.346,0.305,0.240,0.237,0.234,0.230,0.230,0.229,0.228,0.228,0.228,0.225,0.228,0.223,0.222,0.222,0.207,0.222,0.223,0.227,0.227,0.226,0.226,SHORT,SERVER
SHORT_SERVER-35,0.167,0.102,0.090,0.087,0.084,0.083,0.080,0.080,0.079,0.078,0.078,0.079,0.077,0.079,0.073,0.072,0.072,0.071,0.073,0.073,0.076,0.076,0.076,0.076,SHORT,SERVER
SHORT_SERVER-36,0.165,0.100,0.087,0.084,0.082,0.081,0.078,0.078,0.077,0.076,0.075,0.076,0.072,0.076,0.070,0.070,0.069,0.069,0.070,0.069,0.070,0.070,0.070,0.070,SHORT,SERVER
SHORT_SERVER-37,0.168,0.103,0.090,0.087,0.085,0.084,0.081,0.080,0.080,0.078,0.078,0.078,0.075,0.078,0.072,0.071,0.071,0.071,0.072,0.072,0.075,0.076,0.076,0.075,SHORT,SERVER
SHORT_SERVER-38,0.167,0.102,0.089,0.086,0.084,0.083,0.080,0.079,0.078,0.077,0.077,0.077,0.074,0.077,0.071,0.070,0.070,0.069,0.070,0.069,0.070,0.071,0.070,0.071,SHORT,SERVER
SHORT_SERVER-39,0.145,0.087,0.078,0.076,0.074,0.073,0.071,0.071,0.070,0.070,0.070,0.070,0.070,0.070,0.065,0.064,0.064,0.064,0.065,0.066,0.069,0.069,0.070,0.069,SHORT,SERVER
SHORT_SERVER-3,7.300,5.039,4.094,3.679,3.398,3.122,2.938,2.771,2.611,2.528,2.489,2.447,2.397,2.338,2.287,2.260,2.240,2.256,2.219,2.163,2.172,2.086,2.107,2.089,SHORT,SERVER
SHORT_SERVER-40,0.191,0.123,0.108,0.104,0.101,0.100,0.095,0.094,0.093,0.092,0.092,0.092,0.092,0.091,0.086,0.085,0.084,0.083,0.087,0.087,0.086,0.086,0.087,0.087,SHORT,SERVER
SHORT_SERVER-41,6.669,6.596,6.464,6.467,6.475,6.483,6.495,6.495,6.495,6.495,6.494,6.388,6.387,6.385,6.383,6.387,6.399,6.434,6.397,6.400,6.428,6.446,6.389,6.384,SHORT,SERVER
SHORT_SERVER-42,3.625,3.577,3.565,3.568,3.569,3.568,3.567,3.567,3.566,3.566,3.566,3.566,3.566,3.565,3.561,3.561,3.561,3.562,3.565,3.565,3.565,3.565,3.565,3.565,SHORT,SERVER
SHORT_SERVER-43,2.899,2.752,2.151,2.138,2.134,2.115,2.095,2.086,2.079,2.073,2.067,1.386,1.239,1.230,1.253,1.274,1.281,1.280,1.230,1.220,1.218,1.220,1.213,1.215,SHORT,SERVER
SHORT_SERVER-44,16.008,15.640,14.777,14.485,14.162,14.059,13.912,13.785,13.835,13.863,13.852,13.860,13.771,13.790,13.779,13.792,13.811,13.811,13.924,13.930,13.948,13.932,13.898,13.959,SHORT,SERVER
SHORT_SERVER-45,14.675,13.530,13.090,12.904,12.886,12.874,12.854,12.816,12.794,12.801,12.798,12.810,12.795,12.796,12.795,12.796,12.791,12.798,12.822,12.818,12.801,12.798,12.798,12.797,SHORT,SERVER
SHORT_SERVER-46,9.819,9.660,9.555,8.905,8.589,8.511,8.639,8.613,8.627,8.627,8.639,8.638,8.646,8.655,8.666,8.677,8.669,8.668,8.686,8.584,8.607,8.618,8.605,8.615,SHORT,SERVER
SHORT_SERVER-47,9.330,9.219,8.939,8.670,8.460,8.394,8.377,8.372,8.358,8.318,8.370,8.346,8.371,8.368,8.344,8.368,8.384,8.363,8.405,8.414,8.398,8.421,8.413,8.434,SHORT,SERVER
SHORT_SERVER-48,3.028,2.981,2.970,2.973,2.971,2.971,2.970,2.969,2.968,2.968,2.968,2.968,2.968,2.968,2.964,2.964,2.963,2.964,2.967,2.967,2.967,2.967,2.967,2.967,SHORT,SERVER
SHORT_SERVER-49,24.372,19.052,18.318,17.827,17.907,17.806,18.040,17.962,17.927,17.962,17.979,17.969,17.973,17.972,17.950,17.963,17.963,17.967,17.982,17.979,17.980,17.968,17.992,17.984,SHORT,SERVER
SHORT_SERVER-4,7.017,4.700,3.555,3.005,2.588,2.263,2.142,2.124,1.908,1.790,1.640,1.625,1.571,1.479,1.474,1.392,1.399,1.353,1.312,1.270,1.173,1.153,1.135,1.129,SHORT,SERVER
SHORT_SERVER-50,11.130,10.688,10.219,9.916,9.277,9.126,9.092,9.071,9.088,9.076,9.037,9.048,9.059,9.109,9.106,9.123,9.124,9.149,9.155,9.155,9.158,9.166,9.179,9.195,SHORT,SERVER
SHORT_SERVER-51,4.639,4.580,4.561,4.566,4.574,4.577,4.576,4.576,4.574,4.574,4.574,4.573,4.574,4.574,4.569,4.569,4.568,4.569,4.571,4.573,4.573,4.573,4.571,4.572,SHORT,SERVER
SHORT_SERVER-52,4.878,4.788,4.491,4.495,4.499,4.506,4.502,4.503,4.498,4.497,4.492,4.215,4.166,4.165,4.167,4.188,4.254,4.319,4.188,4.197,4.263,4.298,4.165,4.156,SHORT,SERVER
SHORT_SERVER-53,3.990,3.934,3.356,3.349,3.351,3.349,3.338,3.334,3.329,3.335,3.327,2.757,2.680,2.680,2.677,2.682,2.685,2.701,2.696,2.689,2.687,2.688,2.687,2.683,SHORT,SERVER
SHORT_SERVER-54,14.040,10.846,10.231,10.020,9.944,9.910,9.891,9.896,9.886,9.890,9.893,9.912,9.912,9.915,9.914,9.934,9.933,9.951,9.933,9.943,9.970,9.957,9.953,9.971,SHORT,SERVER
SHORT_SERVER-55,7.008,5.527,5.273,5.262,5.215,5.208,5.208,5.041,5.002,5.011,4.991,4.981,4.958,4.950,4.929,5.167,4.985,4.971,5.005,5.183,5.160,4.980,5.067,5.175,SHORT,SERVER
SHORT_SERVER-56,3.948,3.841,3.423,3.406,3.395,3.376,3.371,3.370,3.369,3.370,3.372,2.989,2.906,2.908,2.910,2.931,3.026,3.094,2.934,2.944,3.030,3.003,2.944,2.922,SHORT,SERVER
SHORT_SERVER-57,30.549,21.834,20.277,19.640,19.296,18.853,18.859,18.643,18.549,18.558,18.559,18.560,18.570,18.572,18.581,18.561,18.620,18.560,18.643,18.658,18.686,18.688,18.725,18.741,SHORT,SERVER
SHORT_SERVER-58,13.388,12.581,12.325,12.114,12.047,11.932,11.886,11.870,11.838,11.806,11.750,11.746,11.797,11.748,11.668,11.735,11.751,11.684,11.737,11.754,11.780,11.780,11.766,11.775,SHORT,SERVER
SHORT_SERVER-59,5.520,5.338,5.027,4.993,4.987,4.977,4.974,4.973,4.971,4.979,4.981,4.773,4.725,4.726,4.718,4.732,4.740,4.749,4.739,4.746,4.760,4.760,4.755,4.756,SHORT,SERVER
SHORT_SERVER-5,1.938,1.298,1.042,0.923,0.839,0.781,0.746,0.718,0.705,0.682,0.667,0.662,0.652,0.641,0.635,0.624,0.614,0.612,0.606,0.601,0.596,0.590,0.586,0.582,SHORT,SERVER
SHORT_SERVER-60,14.739,13.871,13.641,13.187,13.043,12.883,12.797,12.764,12.775,12.733,12.731,12.714,12.777,12.772,12.674,12.699,12.801,12.798,12.790,12.814,12.847,12.850,12.845,12.855,SHORT,SERVER
SHORT_SERVER-61,24.889,17.989,16.703,16.382,16.271,16.231,16.227,16.184,16.166,16.174,16.180,16.197,16.209,16.208,16.224,16.239,16.253,16.260,16.282,16.285,16.299,16.318,16.322,16.348,SHORT,SERVER
SHORT_SERVER-62,5.422,5.278,5.164,5.142,5.109,5.120,5.134,5.128,5.125,5.128,5.129,5.135,5.137,5.152,5.147,5.148,5.153,5.161,5.160,5.161,5.160,5.162,5.164,5.165,SHORT,SERVER
SHORT_SERVER-63,6.784,6.575,6.464,6.393,6.359,6.367,6.384,6.386,6.376,6.370,6.368,6.373,6.380,6.382,6.380,6.385,6.386,6.386,6.384,6.387,6.389,6.390,6.395,6.399,SHORT,SERVER
SHORT_SERVER-64,7.111,6.403,5.985,5.697,5.633,5.599,5.557,5.518,5.509,5.503,5.492,5.501,5.504,5.510,5.511,5.511,5.511,5.513,5.526,5.528,5.536,5.533,5.538,5.545,SHORT,SERVER
SHORT_SERVER-65,10.695,8.755,8.482,8.446,8.415,8.403,8.365,8.354,8.352,8.349,8.348,8.361,8.357,8.366,8.368,8.378,8.376,8.384,8.396,8.399,8.403,8.408,8.412,8.426,SHORT,SERVER
SHORT_SERVER-66,9.358,7.300,6.962,6.854,6.817,6.776,6.759,6.742,6.732,6.725,6.716,6.715,6.718,6.727,6.721,6.732,6.732,6.744,6.753,6.743,6.756,6.756,6.756,6.758,SHORT,SERVER
SHORT_SERVER-67,15.674,14.369,13.227,12.734,12.323,12.242,12.105,12.067,11.943,11.962,11.935,11.874,11.920,11.913,11.932,11.906,11.921,11.919,11.921,11.938,11.955,11.954,11.958,11.972,SHORT,SERVER
SHORT_SERVER-68,6.242,4.515,4.295,4.272,4.253,4.248,4.221,4.229,4.217,4.238,4.243,4.229,4.242,4.248,4.231,4.247,4.239,4.243,4.259,4.264,4.261,4.265,4.268,4.273,SHORT,SERVER
SHORT_SERVER-69,12.817,10.192,8.523,7.864,7.417,7.131,6.933,6.759,6.602,6.520,6.406,6.325,6.194,6.142,6.089,6.050,5.974,5.995,5.966,5.941,5.912,5.865,5.872,5.835,SHORT,SERVER
SHORT_SERVER-6,4.789,3.182,2.625,2.328,2.118,1.972,1.913,1.868,1.833,1.792,1.767,1.730,1.722,1.702,1.679,1.672,1.647,1.631,1.629,1.624,1.619,1.617,1.609,1.607,SHORT,SERVER
SHORT_SERVER-70,12.776,9.260,8.238,7.145,6.718,6.334,6.030,5.749,5.623,5.517,5.315,5.360,5.306,5.230,5.221,5.124,5.091,5.080,5.050,5.058,5.047,5.051,5.009,4.984,SHORT,SERVER
SHORT_SERVER-71,12.110,8.746,7.114,5.841,5.240,5.193,4.749,4.407,4.042,4.194,4.134,3.778,3.921,3.938,3.847,3.820,3.721,3.484,3.415,3.639,3.561,3.394,3.433,3.298,SHORT,SERVER
SHORT_SERVER-72,11.322,9.554,9.071,8.879,8.627,8.466,8.410,8.307,8.219,8.142,8.087,8.031,7.959,7.883,7.806,7.816,7.764,7.694,7.636,7.545,7.534,7.478,7.434,7.370,SHORT,SERVER
SHORT_SERVER-73,8.146,4.789,4.763,4.205,3.971,3.616,3.535,3.429,3.390,3.314,3.358,3.318,3.269,3.235,3.227,3.084,3.119,3.053,3.024,3.025,3.051,3.009,3.185,3.132,SHORT,SERVER
SHORT_SERVER-74,4.840,2.493,2.261,2.228,2.224,2.105,2.061,2.058,2.071,2.046,2.098,2.100,1.970,2.088,2.124,1.948,1.846,1.799,1.808,1.811,1.794,1.792,1.787,1.773,SHORT,SERVER
SHORT_SERVER-75,16.776,11.217,8.326,7.770,7.417,7.228,6.889,6.673,6.579,6.434,6.348,6.188,6.178,6.110,6.046,6.010,5.858,5.951,5.793,5.845,5.845,5.762,5.750,5.730,SHORT,SERVER
SHORT_SERVER-76,5.885,3.496,2.826,2.528,2.313,2.159,1.970,1.919,1.860,1.767,1.739,1.708,1.671,1.646,1.617,1.590,1.575,1.537,1.510,1.510,1.510,1.500,1.483,1.480,SHORT,SERVER
SHORT_SERVER-77,3.318,2.502,2.155,1.955,1.815,1.709,1.638,1.545,1.509,1.446,1.448,1.424,1.401,1.389,1.348,1.341,1.330,1.323,1.321,1.316,1.320,1.317,1.314,1.312,SHORT,SERVER
SHORT_SERVER-78,2.817,2.753,2.724,2.706,2.700,2.693,2.693,2.691,2.690,2.687,2.683,2.683,2.681,0.285,0.262,0.230,0.224,0.227,0.234,0.235,0.239,0.226,0.228,0.227,SHORT,SERVER
SHORT_SERVER-79,2.677,1.996,1.702,1.551,1.404,1.326,1.283,1.247,1.236,1.216,1.196,1.182,1.174,1.166,1.157,1.147,1.139,1.129,1.121,1.115,1.101,1.091,1.091,1.085,SHORT,SERVER
SHORT_SERVER-7,5.097,2.784,2.203,1.870,1.537,1.420,1.268,1.197,1.159,1.091,1.060,1.040,1.031,0.953,0.832,0.828,0.797,0.727,0.718,0.716,0.710,0.708,0.700,0.697,SHORT,SERVER
SHORT_SERVER-80,2.105,1.691,1.559,1.533,1.422,1.368,1.359,1.332,1.336,1.302,1.291,1.283,1.271,1.270,1.255,1.253,1.251,1.247,1.223,1.207,1.206,1.172,1.170,1.167,SHORT,SERVER
SHORT_SERVER-81,15.246,10.691,8.638,7.391,6.835,6.300,5.903,5.635,5.392,5.226,5.098,4.974,4.904,4.835,4.733,4.668,4.591,4.493,4.493,4.468,4.434,4.413,4.352,4.335,SHORT,SERVER
SHORT_SERVER-82,18.028,12.956,10.986,9.649,8.857,8.270,7.908,7.565,7.393,7.245,7.126,7.001,6.879,6.838,6.750,6.676,6.626,6.588,6.526,6.521,6.491,6.465,6.444,6.431,SHORT,SERVER
SHORT_SERVER-83,5.253,4.091,3.662,3.429,3.323,3.209,3.019,2.971,2.934,2.927,2.895,2.859,2.846,2.648,2.647,2.332,2.272,2.301,2.312,2.326,2.398,2.401,2.474,2.399,SHORT,SERVER
SHORT_SERVER-84,14.242,10.760,9.008,7.967,7.395,6.918,6.605,6.360,6.202,6.051,5.918,5.865,5.791,5.700,5.633,5.584,5.527,5.486,5.442,5.402,5.384,5.393,5.366,5.350,SHORT,SERVER
SHORT_SERVER-85,5.252,4.299,3.560,3.043,2.781,2.625,2.593,2.320,2.323,2.304,2.282,2.282,2.286,2.293,2.268,2.261,2.247,2.243,2.195,2.188,2.157,2.159,2.136,2.134,SHORT,SERVER
SHORT_SERVER-86,11.265,8.106,6.282,5.200,4.749,4.040,3.744,3.549,3.406,3.251,3.186,3.089,3.023,3.059,2.938,2.874,2.851,2.737,2.740,2.705,2.716,2.676,2.651,2.625,SHORT,SERVER
SHORT_SERVER-87,15.009,11.136,9.338,8.336,7.776,7.267,6.860,6.555,6.374,6.215,6.098,5.923,5.854,5.677,5.636,5.477,5.436,5.392,5.318,5.311,5.277,5.254,5.250,5.265,SHORT,SERVER
SHORT_SERVER-88,8.013,5.735,4.866,4.404,4.118,3.894,3.737,3.631,3.562,3.484,3.365,3.309,3.273,3.227,3.197,3.184,3.170,3.153,3.124,3.116,3.081,3.078,3.059,3.043,SHORT,SERVER
SHORT_SERVER-89,17.399,12.455,10.296,9.317,8.602,8.048,7.708,7.436,7.233,7.009,6.945,6.762,6.667,6.597,6.522,6.440,6.400,6.364,6.358,6.336,6.289,6.243,6.242,6.250,SHORT,SERVER
SHORT_SERVER-8,7.676,5.172,4.420,3.911,3.590,3.450,3.386,3.196,3.068,3.038,2.929,2.916,2.993,2.960,2.792,2.742,2.768,2.699,2.639,2.708,2.664,2.643,2.587,2.603,SHORT,SERVER
SHORT_SERVER-90,16.446,12.624,10.101,9.260,8.959,8.468,8.290,7.912,7.614,7.552,7.300,7.308,7.202,7.129,7.064,7.068,6.974,6.932,6.979,7.003,6.689,6.653,6.678,6.514,SHORT,SERVER
SHORT_SERVER-91,18.047,13.255,11.171,10.085,9.473,9.000,8.666,8.407,8.193,8.040,7.895,7.796,7.719,7.657,7.591,7.523,7.494,7.478,7.425,7.386,7.366,7.353,7.336,7.333,SHORT,SERVER
SHORT_SERVER-92,15.095,10.873,8.905,7.852,7.250,6.837,6.516,6.257,6.076,5.939,5.809,5.676,5.608,5.505,5.454,5.185,5.102,5.089,5.066,5.108,5.185,5.195,5.161,5.126,SHORT,SERVER
SHORT_SERVER-93,17.816,12.724,10.530,9.448,8.702,8.154,7.713,7.406,7.175,7.005,6.832,6.688,6.538,6.425,6.347,6.242,6.196,6.118,6.057,6.039,5.984,5.960,5.951,5.935,SHORT,SERVER
SHORT_SERVER-94,15.563,11.323,9.470,8.588,8.222,7.729,7.352,7.224,7.069,6.783,6.713,6.546,6.464,6.361,6.227,6.197,6.145,6.095,6.040,6.018,6.061,6.039,5.986,5.941,SHORT,SERVER
SHORT_SERVER-95,15.609,10.733,8.528,7.664,7.153,6.611,6.182,5.967,5.767,5.474,5.263,5.108,5.030,4.857,4.772,4.718,4.691,4.577,4.540,4.479,4.395,4.419,4.451,4.346,SHORT,SERVER
SHORT_SERVER-96,7.713,5.704,5.597,5.493,5.242,5.144,5.040,4.939,4.926,4.907,4.898,4.872,4.843,4.832,4.835,4.817,4.828,4.827,4.817,4.801,4.819,4.806,4.818,4.822,SHORT,SERVER
SHORT_SERVER-97,9.857,8.392,7.708,7.483,7.380,7.265,7.189,6.987,6.923,6.874,6.864,6.862,6.848,6.840,6.836,6.834,6.831,6.835,6.854,6.849,6.849,6.854,6.871,6.880,SHORT,SERVER
SHORT_SERVER-98,16.262,5.659,5.180,5.014,4.735,4.668,4.658,4.587,4.570,4.545,4.533,4.521,4.518,4.514,4.514,4.525,4.507,4.521,4.532,4.533,4.538,4.540,4.528,4.504,SHORT,SERVER
SHORT_SERVER-99,21.937,15.478,14.677,14.403,14.090,14.003,13.946,13.911,13.878,13.886,13.858,13.843,13.841,13.848,13.874,13.858,13.870,13.883,13.905,13.910,13.863,13.826,13.854,13.883,SHORT,SERVER
SHORT_SERVER-9,3.933,2.171,1.014,0.968,0.958,0.877,0.795,0.715,0.708,0.708,0.630,0.551,0.551,0.550,0.549,0.548,0.542,0.547,0.544,0.460,0.503,0.533,0.455,0.447,SHORT,SERVER
SHORT_MOBILE-100,3.490,0.907,0.784,0.854,0.665,0.665,0.665,0.575,0.572,0.572,0.572,0.571,0.571,0.478,0.478,0.478,0.478,0.478,0.478,0.478,0.477,0.477,0.477,0.477,SHORT,MOBILE
SHORT_MOBILE-101,0.702,0.536,0.537,0.530,0.455,0.455,0.455,0.455,0.410,0.410,0.411,0.411,0.410,0.410,0.410,0.389,0.389,0.389,0.389,0.389,0.389,0.389,0.389,0.389,SHORT,MOBILE
SHORT_MOBILE-102,15.025,11.495,11.121,10.116,9.732,9.368,9.190,8.901,8.751,8.739,8.652,8.610,8.643,8.434,8.434,8.324,8.240,8.215,8.169,8.273,8.230,8.104,8.108,8.002,SHORT,MOBILE
SHORT_MOBILE-103,7.538,3.023,3.023,2.944,2.795,2.804,2.906,2.758,2.698,2.680,2.635,2.604,2.600,2.638,2.559,2.542,3.141,2.499,2.461,2.519,2.519,2.852,2.433,2.441,SHORT,MOBILE
SHORT_MOBILE-104,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,SHORT,MOBILE
SHORT_MOBILE-105,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,SHORT,MOBILE
SHORT_MOBILE-106,17.808,12.573,10.534,10.345,9.917,9.705,9.607,8.867,8.725,8.661,8.613,8.612,8.440,8.553,8.538,8.546,8.449,8.472,8.481,8.497,8.542,8.337,8.305,8.317,SHORT,MOBILE
SHORT_MOBILE-107,10.018,5.825,4.561,3.894,3.758,3.080,3.002,2.952,2.863,2.814,2.789,2.758,2.655,2.578,2.516,2.543,2.486,2.435,2.437,2.423,2.442,2.443,2.404,2.405,SHORT,MOBILE
SHORT_MOBILE-10,12.591,10.786,10.049,9.900,9.779,9.717,9.724,9.667,9.579,9.542,9.556,9.565,9.570,9.578,9.584,9.579,9.575,9.544,9.571,9.562,9.593,9.545,9.560,9.533,SHORT,MOBILE
SHORT_MOBILE-11,10.258,8.810,7.015,6.792,6.491,6.408,6.322,6.274,6.390,6.510,6.520,6.461,6.481,6.484,6.517,6.481,6.479,6.475,6.526,6.533,6.571,6.588,6.531,6.561,SHORT,MOBILE
SHORT_MOBILE-12,20.381,17.166,16.207,15.966,15.330,14.830,15.028,14.939,14.905,14.773,14.369,14.277,14.160,14.167,14.023,14.031,14.024,14.001,13.996,14.001,13.980,13.885,13.675,13.660,SHORT,MOBILE
SHORT_MOBILE-13,4.927,4.844,1.626,1.624,1.621,1.620,1.619,1.618,1.617,1.617,1.617,1.617,1.610,1.617,1.609,1.609,1.609,1.609,1.610,1.613,1.616,1.616,1.616,1.616,SHORT,MOBILE
SHORT_MOBILE-14,14.550,11.116,9.475,8.576,7.946,7.849,7.664,7.144,7.186,7.015,6.771,6.631,6.529,6.529,6.448,6.422,6.376,6.380,6.422,6.288,6.285,6.336,6.201,6.369,SHORT,MOBILE
SHORT_MOBILE-15,6.620,2.277,2.276,2.276,2.163,2.130,2.198,2.137,1.636,1.602,1.393,1.065,0.924,0.927,0.849,0.848,0.857,0.829,0.779,0.754,0.745,0.736,0.743,0.734,SHORT,MOBILE
SHORT_MOBILE-16,9.817,8.585,8.259,7.901,7.680,7.584,7.385,7.288,7.272,7.170,7.110,7.030,6.953,6.945,6.874,6.844,6.849,6.823,6.757,6.723,6.655,6.627,6.649,6.657,SHORT,MOBILE
SHORT_MOBILE-17,4.745,4.739,4.414,4.516,3.934,3.172,1.807,1.275,1.109,1.123,1.208,1.054,0.905,0.893,0.943,0.827,0.885,0.771,0.570,0.548,0.573,0.512,0.529,0.579,SHORT,MOBILE
SHORT_MOBILE-18,1.737,1.461,1.435,1.429,1.409,1.345,1.364,1.362,1.337,1.335,1.319,1.313,1.307,1.302,1.295,1.292,1.290,1.293,1.290,1.289,1.278,1.292,1.288,1.259,SHORT,MOBILE
SHORT_MOBILE-19,0.011,0.010,0.010,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.010,0.010,0.010,0.010,0.010,0.010,0.010,0.010,0.010,0.010,0.010,0.010,SHORT,MOBILE
SHORT_MOBILE-1,5.875,5.829,4.892,4.519,4.488,4.492,4.466,4.697,4.026,2.971,3.217,3.345,3.274,2.812,2.462,2.513,2.528,2.322,2.262,2.220,2.237,2.232,2.294,2.246,SHORT,MOBILE
SHORT_MOBILE-20,0.010,0.009,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,SHORT,MOBILE
SHORT_MOBILE-21,0.012,0.010,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,SHORT,MOBILE
SHORT_MOBILE-22,8.995,7.834,7.380,7.283,7.134,7.037,7.020,6.965,6.917,6.891,6.874,6.879,6.858,6.842,6.835,6.809,6.820,6.800,6.793,6.810,6.802,6.799,6.805,6.788,SHORT,MOBILE
SHORT_MOBILE-23,8.284,8.274,1.378,1.377,1.377,1.377,1.377,1.377,1.377,1.377,1.377,1.377,1.377,1.377,1.377,1.377,1.377,1.379,1.377,1.377,1.377,1.377,1.377,1.377,SHORT,MOBILE
SHORT_MOBILE-24,1.814,1.445,0.899,0.528,0.525,0.444,0.444,0.444,0.401,0.401,0.401,0.401,0.401,0.401,0.402,0.379,0.379,0.379,0.379,0.379,0.379,0.380,0.379,0.380,SHORT,MOBILE
SHORT_MOBILE-25,3.086,3.086,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,SHORT,MOBILE
SHORT_MOBILE-26,14.282,12.386,10.636,8.514,7.821,7.880,7.641,7.234,7.093,6.846,6.952,6.823,6.759,6.686,6.539,6.494,6.450,6.291,6.369,6.337,6.260,6.327,6.096,5.966,SHORT,MOBILE
SHORT_MOBILE-27,0.014,0.010,0.008,0.006,0.006,0.006,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.004,0.004,0.004,0.004,0.004,0.004,SHORT,MOBILE
SHORT_MOBILE-28,9.730,5.287,3.719,2.941,2.348,2.108,1.801,1.667,1.599,1.566,1.542,1.290,1.224,1.160,1.135,1.096,1.059,1.049,1.029,1.007,1.027,1.039,1.003,1.014,SHORT,MOBILE
SHORT_MOBILE-29,0.012,0.009,0.007,0.006,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.004,0.004,0.004,0.004,0.004,0.004,0.004,0.004,0.004,0.004,SHORT,MOBILE
SHORT_MOBILE-2,31.287,25.095,19.904,18.443,17.138,17.150,16.616,16.430,16.453,15.745,15.585,15.499,15.530,15.595,15.563,15.569,15.504,15.530,15.361,15.361,15.609,15.236,15.276,15.229,SHORT,MOBILE
SHORT_MOBILE-30,0.727,0.720,0.736,0.734,0.734,0.735,0.736,0.738,0.742,0.747,0.748,0.748,0.748,0.748,0.749,0.749,0.750,0.749,0.750,0.750,0.750,0.750,0.750,0.750,SHORT,MOBILE
SHORT_MOBILE-31,6.326,3.969,2.532,2.145,2.022,1.825,1.615,1.090,0.915,0.833,0.842,0.812,0.788,0.745,0.740,0.711,0.701,0.703,0.702,0.659,0.657,0.635,0.640,0.636,SHORT,MOBILE
SHORT_MOBILE-32,9.493,6.937,5.731,5.084,4.690,4.384,4.178,4.026,3.924,3.748,3.669,3.620,3.639,3.561,3.441,3.325,3.317,3.381,3.342,3.275,3.322,3.333,3.206,3.298,SHORT,MOBILE
SHORT_MOBILE-33,9.386,6.713,5.561,5.112,4.481,4.040,3.953,3.694,3.248,3.213,3.097,2.956,2.918,2.815,2.825,2.723,2.614,2.634,2.622,2.610,2.547,2.433,2.480,2.468,SHORT,MOBILE
SHORT_MOBILE-34,7.584,2.225,2.124,2.007,1.955,1.915,1.894,1.850,1.843,1.811,1.808,1.801,1.787,1.788,1.791,1.701,1.690,1.052,1.049,1.048,1.058,1.045,1.045,1.042,SHORT,MOBILE
SHORT_MOBILE-35,13.221,8.910,6.912,5.204,3.804,3.329,3.198,3.163,3.087,3.039,3.005,2.845,2.661,2.554,2.568,2.542,2.534,2.594,2.395,2.376,2.420,2.332,2.312,2.326,SHORT,MOBILE
SHORT_MOBILE-36,7.900,4.776,3.803,3.524,3.035,2.896,2.851,2.781,2.606,2.460,2.434,2.427,2.338,2.264,2.284,2.256,2.264,2.225,2.220,2.204,2.118,2.089,2.079,2.069,SHORT,MOBILE
SHORT_MOBILE-37,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,SHORT,MOBILE
SHORT_MOBILE-38,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,SHORT,MOBILE
SHORT_MOBILE-39,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,SHORT,MOBILE
SHORT_MOBILE-3,4.548,4.416,4.322,4.214,4.205,4.190,4.135,4.109,4.118,4.205,4.202,4.202,4.172,4.114,4.117,4.101,4.074,4.072,4.112,4.124,4.127,4.127,4.126,4.101,SHORT,MOBILE
SHORT_MOBILE-40,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,SHORT,MOBILE
SHORT_MOBILE-41,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,SHORT,MOBILE
SHORT_MOBILE-42,2.287,2.287,2.287,2.287,2.287,2.287,2.156,1.952,1.925,1.947,1.956,1.952,1.956,1.938,1.920,1.748,1.712,1.010,0.947,0.571,0.462,0.399,0.435,0.299,SHORT,MOBILE
SHORT_MOBILE-43,1.829,1.829,0.160,1.829,0.084,0.202,0.051,0.051,0.036,0.039,0.033,0.034,0.032,0.033,0.032,0.032,0.033,0.032,0.032,0.032,0.033,0.032,0.033,0.033,SHORT,MOBILE
SHORT_MOBILE-44,6.925,6.002,5.750,5.643,5.551,5.465,5.379,5.337,5.332,5.197,5.188,5.199,5.222,5.121,5.100,5.099,5.114,5.106,5.097,5.090,5.089,5.125,5.169,5.181,SHORT,MOBILE
SHORT_MOBILE-45,10.771,9.763,8.993,8.242,7.803,6.347,5.215,5.305,3.791,3.130,3.211,3.170,2.733,2.668,2.524,2.341,2.420,2.240,2.067,2.044,1.760,1.674,1.736,1.589,SHORT,MOBILE
SHORT_MOBILE-46,11.899,10.417,10.252,10.070,9.055,8.741,8.462,8.163,8.012,7.901,7.787,7.727,7.530,7.388,7.265,7.237,7.008,6.869,6.798,6.798,6.829,6.658,6.609,6.521,SHORT,MOBILE
SHORT_MOBILE-47,0.497,0.115,0.108,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,0.107,SHORT,MOBILE
SHORT_MOBILE-48,1.034,0.265,0.265,0.264,0.264,0.263,0.264,0.264,0.216,0.264,0.264,0.265,0.265,0.265,0.266,0.266,0.266,0.267,0.267,0.268,0.268,0.269,0.271,0.274,SHORT,MOBILE
SHORT_MOBILE-49,7.676,5.722,4.532,3.214,2.943,2.533,2.454,2.367,2.355,2.349,2.272,2.202,2.006,1.944,1.923,1.923,1.808,1.736,1.720,1.691,1.664,1.622,1.601,1.635,SHORT,MOBILE
SHORT_MOBILE-4,15.655,13.156,13.152,13.151,11.337,11.528,11.531,11.338,11.244,11.245,10.100,10.011,9.511,9.264,7.574,8.017,9.082,9.050,8.915,8.930,8.950,8.994,8.937,8.950,SHORT,MOBILE
SHORT_MOBILE-50,3.226,0.860,0.599,0.592,0.593,0.590,0.530,0.529,0.487,0.476,0.488,0.469,0.474,0.478,0.472,0.472,0.466,0.464,0.471,0.470,0.467,0.469,0.494,0.493,SHORT,MOBILE
SHORT_MOBILE-51,4.733,1.138,0.849,0.811,0.794,0.813,0.542,0.795,0.580,0.796,0.535,0.536,0.535,0.533,0.535,0.537,0.541,0.537,0.540,0.547,0.550,0.550,0.551,0.550,SHORT,MOBILE
SHORT_MOBILE-52,12.000,11.834,8.933,8.835,8.849,8.830,8.800,8.751,8.740,8.720,8.683,8.680,8.662,8.645,8.652,8.643,8.575,8.556,8.527,8.524,8.509,8.498,8.464,8.452,SHORT,MOBILE
SHORT_MOBILE-53,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.229,0.053,0.016,0.006,0.004,0.017,0.007,0.003,0.001,0.001,SHORT,MOBILE
SHORT_MOBILE-54,0.237,0.238,0.238,0.238,0.238,0.239,0.239,0.239,0.239,0.241,0.241,0.239,0.239,0.239,0.239,0.240,0.240,0.239,0.239,0.239,0.239,0.239,0.240,0.240,SHORT,MOBILE
SHORT_MOBILE-55,0.118,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.120,0.120,0.120,0.120,0.120,0.120,0.120,0.120,SHORT,MOBILE
SHORT_MOBILE-56,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,SHORT,MOBILE
SHORT_MOBILE-57,0.007,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,SHORT,MOBILE
SHORT_MOBILE-58,0.127,0.126,0.126,0.125,0.125,0.126,0.125,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,SHORT,MOBILE
SHORT_MOBILE-59,5.001,4.688,3.812,3.428,3.205,3.211,3.066,3.027,2.980,2.933,2.905,2.856,2.907,2.885,2.781,2.770,2.808,2.866,2.849,2.803,2.809,2.850,2.798,2.801,SHORT,MOBILE
SHORT_MOBILE-5,5.249,5.141,5.100,4.923,4.918,4.891,4.954,4.966,4.938,4.877,4.863,4.908,4.890,4.838,4.865,4.840,4.820,4.833,4.826,4.815,4.822,4.825,4.804,4.829,SHORT,MOBILE
SHORT_MOBILE-60,2.794,2.575,2.402,2.332,2.224,2.146,2.095,2.023,1.971,1.931,1.890,1.884,1.859,1.814,1.792,1.842,1.842,1.701,1.709,1.699,1.704,1.696,1.756,1.689,SHORT,MOBILE
SHORT_MOBILE-61,2.256,1.851,1.491,1.326,1.206,1.184,1.169,1.161,1.152,1.144,1.158,1.139,1.150,1.147,1.148,1.156,1.154,1.162,1.167,1.164,1.172,1.180,1.180,1.181,SHORT,MOBILE
SHORT_MOBILE-62,2.923,2.710,2.289,2.265,2.096,2.087,2.084,2.047,2.057,2.041,2.115,2.066,2.112,2.112,2.109,2.147,2.099,2.105,2.137,2.118,2.134,2.097,2.176,2.158,SHORT,MOBILE
SHORT_MOBILE-63,0.026,0.020,0.016,0.016,0.016,0.016,0.016,0.016,0.016,0.017,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,SHORT,MOBILE
SHORT_MOBILE-64,0.439,0.438,0.441,0.437,0.436,0.435,0.435,0.435,0.435,0.435,0.435,0.435,0.434,0.435,0.435,0.435,0.435,0.435,0.435,0.436,0.435,0.435,0.435,0.435,SHORT,MOBILE
SHORT_MOBILE-65,0.163,0.156,0.151,0.149,0.149,0.148,0.148,0.148,0.148,0.148,0.147,0.147,0.147,0.147,0.147,0.147,0.147,0.147,0.147,0.147,0.147,0.147,0.147,0.147,SHORT,MOBILE
SHORT_MOBILE-66,0.047,0.046,0.046,0.045,0.045,0.045,0.045,0.045,0.045,0.045,0.045,0.045,0.045,0.045,0.045,0.045,0.045,0.045,0.045,0.045,0.045,0.045,0.034,0.034,SHORT,MOBILE
SHORT_MOBILE-67,1.206,1.206,1.205,1.205,1.205,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,SHORT,MOBILE
SHORT_MOBILE-68,0.828,0.827,0.827,0.827,0.827,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,SHORT,MOBILE
SHORT_MOBILE-69,0.927,0.926,0.926,0.926,0.926,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,SHORT,MOBILE
SHORT_MOBILE-6,18.145,13.888,13.326,13.078,12.909,12.877,12.834,12.774,12.816,12.911,12.980,13.710,13.700,13.723,13.701,13.767,13.787,13.797,13.809,13.812,13.826,13.846,13.842,13.820,SHORT,MOBILE
SHORT_MOBILE-70,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,SHORT,MOBILE
SHORT_MOBILE-71,42.818,30.264,30.166,29.806,29.342,28.774,28.345,28.030,27.697,27.375,27.024,26.743,26.481,26.231,26.084,25.780,25.490,25.183,24.932,24.719,24.483,24.327,24.315,24.054,SHORT,MOBILE
SHORT_MOBILE-72,12.049,12.046,12.045,12.045,12.045,12.045,12.045,12.046,12.045,12.045,12.045,12.046,12.046,12.046,12.046,12.046,12.046,12.046,12.046,12.046,12.046,12.046,12.046,12.046,SHORT,MOBILE
SHORT_MOBILE-73,10.100,7.722,4.625,4.520,4.408,4.400,4.381,4.382,4.342,4.339,4.333,4.332,4.332,4.334,4.336,4.339,4.340,4.344,4.347,4.351,4.352,4.352,4.357,4.357,SHORT,MOBILE
SHORT_MOBILE-74,0.198,0.092,0.124,0.048,0.044,0.046,0.050,0.044,0.043,0.043,0.043,0.043,0.043,0.043,0.043,0.043,0.043,0.043,0.043,0.043,0.043,0.043,0.043,0.044,SHORT,MOBILE
SHORT_MOBILE-75,0.686,0.726,0.727,0.223,0.286,0.036,0.057,0.028,0.024,0.024,0.013,0.015,0.009,0.012,0.013,0.009,0.010,0.007,0.008,0.008,0.007,0.008,0.006,0.007,SHORT,MOBILE
SHORT_MOBILE-76,15.175,10.361,9.828,9.561,9.459,9.274,9.309,9.310,9.180,9.267,9.146,9.255,9.235,9.238,9.236,9.242,9.224,9.221,9.269,9.261,9.268,9.279,9.271,9.289,SHORT,MOBILE
SHORT_MOBILE-77,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,SHORT,MOBILE
SHORT_MOBILE-78,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,SHORT,MOBILE
SHORT_MOBILE-79,4.474,4.471,4.470,4.468,4.465,4.461,4.461,4.459,4.454,4.453,4.445,4.442,4.448,4.451,4.453,4.450,4.449,4.434,4.438,4.437,4.421,4.396,4.346,4.380,SHORT,MOBILE
SHORT_MOBILE-7,17.690,13.017,8.641,8.305,8.129,8.089,8.003,7.827,7.858,7.776,7.742,7.734,7.708,7.726,7.792,7.780,7.769,7.741,7.773,7.793,7.805,7.790,7.853,7.817,SHORT,MOBILE
SHORT_MOBILE-80,1.864,1.051,0.864,0.773,0.747,0.724,0.713,0.676,0.675,0.694,0.699,0.722,0.722,0.740,0.756,0.758,0.758,0.759,0.760,0.756,0.756,0.756,0.750,0.730,SHORT,MOBILE
SHORT_MOBILE-81,0.939,0.932,0.938,0.933,0.932,0.931,0.929,0.928,0.927,0.926,0.927,0.927,0.927,0.926,0.925,0.928,0.924,0.924,0.923,0.924,0.923,0.923,0.920,0.917,SHORT,MOBILE
SHORT_MOBILE-82,0.011,0.009,0.009,0.009,0.009,0.010,0.010,0.010,0.010,0.010,0.010,0.010,0.011,0.011,0.011,0.011,0.011,0.011,0.011,0.011,0.011,0.012,0.012,0.012,SHORT,MOBILE
SHORT_MOBILE-83,15.112,13.257,12.630,12.632,12.021,11.650,11.529,11.493,11.472,11.447,11.447,11.452,11.461,11.461,11.457,11.463,11.490,11.489,11.490,11.507,11.509,11.527,11.546,11.566,SHORT,MOBILE
SHORT_MOBILE-84,8.300,4.536,3.364,2.851,2.278,2.011,1.621,1.583,1.486,1.419,1.391,1.371,1.135,1.114,1.119,1.093,1.023,0.977,0.946,0.883,0.934,0.930,0.922,0.891,SHORT,MOBILE
SHORT_MOBILE-85,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,SHORT,MOBILE
SHORT_MOBILE-86,2.158,2.155,2.159,2.163,2.163,2.164,2.164,2.164,2.164,2.165,2.165,2.165,2.165,2.166,2.166,2.166,2.166,2.167,2.167,2.167,2.167,2.167,2.167,2.167,SHORT,MOBILE
SHORT_MOBILE-87,4.132,4.132,4.132,4.132,4.132,4.132,0.019,0.018,0.017,0.017,0.017,0.017,0.017,0.017,0.017,0.017,0.017,0.017,0.017,0.017,0.017,0.017,0.017,0.017,SHORT,MOBILE
SHORT_MOBILE-88,2.458,2.457,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.003,0.003,0.002,0.002,0.003,0.002,SHORT,MOBILE
SHORT_MOBILE-89,4.593,3.477,3.409,3.359,3.344,3.129,3.115,3.132,3.123,3.130,3.121,3.120,3.102,3.098,3.030,3.028,3.037,3.028,3.011,3.017,2.993,2.968,2.936,2.965,SHORT,MOBILE
SHORT_MOBILE-8,13.258,11.850,11.168,11.229,10.693,10.449,10.341,10.195,10.192,10.192,10.169,10.165,10.159,10.162,10.146,10.154,10.160,10.152,10.173,10.191,10.192,10.190,10.200,10.226,SHORT,MOBILE
SHORT_MOBILE-90,8.428,7.800,7.300,7.236,7.093,6.943,6.937,6.881,6.880,6.886,6.876,6.881,6.884,6.905,6.897,6.908,6.926,6.960,6.974,6.930,6.938,6.928,6.996,6.977,SHORT,MOBILE
SHORT_MOBILE-91,11.169,10.019,9.492,9.472,9.134,8.924,8.868,8.775,8.757,8.759,8.754,8.743,8.759,8.769,8.778,8.773,8.780,8.795,8.800,8.796,8.803,8.825,8.842,8.828,SHORT,MOBILE
SHORT_MOBILE-92,0.059,0.048,0.044,0.043,0.042,0.042,0.042,0.042,0.042,0.042,0.042,0.041,0.041,0.041,0.041,0.041,0.041,0.041,0.041,0.041,0.041,0.041,0.041,0.041,SHORT,MOBILE
SHORT_MOBILE-93,20.865,18.820,17.188,16.544,16.283,16.197,16.010,15.956,15.826,15.789,15.659,15.646,15.596,15.613,15.575,15.442,15.563,15.557,15.547,15.526,15.510,15.463,15.523,15.519,SHORT,MOBILE
SHORT_MOBILE-94,21.316,19.604,18.659,18.334,18.099,18.154,17.933,17.985,17.874,17.838,17.745,17.521,17.459,17.494,17.471,17.462,17.407,17.421,17.306,17.322,17.241,17.274,17.001,17.265,SHORT,MOBILE
SHORT_MOBILE-95,9.264,6.482,3.917,3.051,2.042,1.657,1.531,1.444,1.277,1.114,1.003,0.996,0.831,0.648,0.660,0.639,0.606,0.552,0.594,0.504,0.514,0.511,0.490,0.466,SHORT,MOBILE
SHORT_MOBILE-96,9.980,7.598,5.396,4.645,4.393,3.650,3.511,3.375,3.209,3.163,3.074,3.092,3.168,3.108,3.104,2.972,2.964,2.926,2.874,3.000,2.865,2.887,2.839,2.685,SHORT,MOBILE
SHORT_MOBILE-97,15.967,11.393,11.151,10.749,10.548,10.430,10.450,10.438,10.411,10.386,10.355,10.352,10.356,10.341,10.360,10.348,10.366,10.351,10.363,10.372,10.362,10.372,10.360,10.365,SHORT,MOBILE
SHORT_MOBILE-98,13.365,9.580,8.998,9.008,8.919,8.905,8.910,8.906,8.907,8.997,8.999,8.911,8.910,8.917,8.912,8.920,8.912,8.915,8.918,8.928,8.921,8.956,8.924,8.933,SHORT,MOBILE
SHORT_MOBILE-99,1.862,0.811,0.559,0.830,0.559,0.554,0.554,0.463,0.463,0.463,0.463,0.463,0.463,0.463,0.463,0.463,0.463,0.463,0.463,0.464,0.460,0.373,0.372,0.372,SHORT,MOBILE
SHORT_MOBILE-9,4.342,3.036,2.981,2.941,2.880,2.686,2.668,2.653,2.645,2.631,2.639,2.625,2.593,2.516,2.516,2.511,2.490,2.500,2.474,2.461,2.460,2.438,2.438,2.450,SHORT,MOBILE


==> raw-data/float8-vs-int8-discussion/polgag.csv <==
trace,2,7,12,17,22,27,32,37,42,47,52,57,62,67,72,77,82,87,92,97,102,107,112,117,size,type
LONG_SERVER-1,7.769,6.577,5.644,5.042,4.639,4.333,4.173,3.990,3.861,3.753,3.669,3.603,3.514,3.453,3.395,3.363,3.330,3.312,3.265,3.237,3.214,3.192,3.169,3.158,LONG,SERVER
LONG_SERVER-2,3.257,1.473,1.192,1.023,0.927,0.869,0.818,0.785,0.762,0.735,0.719,0.708,0.695,0.683,0.671,0.663,0.661,0.653,0.651,0.647,0.646,0.641,0.639,0.633,LONG,SERVER
LONG_SERVER-3,6.152,3.601,2.838,2.509,2.300,2.086,1.972,1.940,1.899,1.790,1.796,1.752,1.745,1.716,1.715,1.726,1.723,1.704,1.705,1.696,1.668,1.703,1.685,1.672,LONG,SERVER
LONG_SERVER-4,9.343,5.788,4.739,4.115,3.622,3.338,3.154,3.060,3.023,2.967,2.872,2.833,2.811,2.816,2.760,2.644,2.611,2.488,2.487,2.477,2.466,2.421,2.446,2.445,LONG,SERVER
LONG_SERVER-5,6.839,3.670,3.155,3.049,2.726,2.619,2.533,2.494,2.365,2.451,2.311,2.282,2.268,2.332,2.369,2.285,2.304,2.398,2.267,2.293,2.269,2.272,2.206,2.287,LONG,SERVER
LONG_SERVER-6,11.831,4.759,3.762,3.355,3.060,2.999,2.880,2.738,2.714,2.688,2.722,2.591,2.678,2.553,2.494,2.414,2.379,2.601,2.776,2.479,2.529,2.387,2.559,2.392,LONG,SERVER
LONG_SERVER-7,23.539,20.998,20.040,19.657,19.805,20.072,20.429,20.732,20.945,21.190,21.423,21.616,21.820,22.031,22.227,22.377,22.540,22.741,22.908,23.075,23.205,23.350,23.481,23.565,LONG,SERVER
LONG_SERVER-8,12.948,6.249,5.184,4.545,4.116,3.863,3.982,3.480,3.348,3.309,3.202,3.215,3.137,3.245,3.169,3.135,2.978,3.206,3.100,3.123,3.212,3.116,3.052,3.111,LONG,SERVER
LONG_MOBILE-11,5.271,5.114,5.715,5.808,5.961,5.997,6.127,6.180,6.261,6.318,6.414,6.516,6.656,6.700,6.824,6.827,6.901,6.921,7.010,7.112,7.185,7.296,7.395,7.481,LONG,MOBILE
LONG_MOBILE-12,4.901,4.560,4.509,3.929,3.732,3.463,3.435,3.327,3.069,2.937,2.848,2.790,2.656,2.683,2.616,2.445,2.475,2.538,2.562,2.560,2.529,2.696,2.576,2.626,LONG,MOBILE
LONG_MOBILE-13,5.380,4.142,3.361,3.023,2.901,2.800,2.720,2.703,2.652,2.657,2.630,2.595,2.556,2.546,2.545,2.541,2.506,2.499,2.513,2.512,2.589,2.494,2.508,2.556,LONG,MOBILE
LONG_MOBILE-14,14.999,10.505,8.148,7.168,6.444,6.154,6.074,5.941,5.541,5.417,5.548,5.365,5.266,5.097,5.120,5.167,5.006,4.926,4.944,4.907,5.020,4.942,4.827,4.955,LONG,MOBILE
LONG_MOBILE-15,14.461,6.857,4.928,4.396,3.629,3.623,3.433,3.262,3.003,2.679,2.610,2.489,2.522,2.492,2.402,2.426,2.387,2.340,2.298,2.331,2.287,2.228,2.237,2.243,LONG,MOBILE
LONG_MOBILE-16,9.543,4.316,4.031,3.919,3.785,3.707,3.614,3.571,3.522,3.399,3.302,3.279,3.186,3.218,3.174,3.032,2.938,2.860,2.845,2.862,2.812,2.778,2.807,2.813,LONG,MOBILE
LONG_MOBILE-17,9.411,5.952,6.197,3.696,3.417,3.379,3.373,3.366,3.362,3.355,3.347,3.361,3.358,3.353,3.343,3.341,3.328,3.321,3.333,3.320,3.332,3.325,3.325,3.323,LONG,MOBILE
LONG_MOBILE-18,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,LONG,MOBILE
LONG_MOBILE-19,13.273,9.889,9.862,9.240,8.752,8.365,7.506,6.883,6.599,5.916,5.276,5.570,5.196,4.978,5.173,4.563,4.650,4.590,4.201,3.936,3.959,3.844,3.914,3.830,LONG,MOBILE
LONG_MOBILE-1,16.596,14.024,13.735,13.247,12.846,12.940,13.140,13.301,12.897,12.849,12.330,11.982,11.861,11.995,12.034,11.996,12.069,12.184,12.217,12.197,12.250,12.299,12.215,12.179,LONG,MOBILE
LONG_MOBILE-20,0.928,0.135,0.195,0.179,0.163,0.182,0.182,0.184,0.189,0.190,0.185,0.142,0.143,0.147,0.140,0.184,0.185,0.188,0.187,0.204,0.198,0.168,0.160,0.150,LONG,MOBILE
LONG_MOBILE-21,18.082,14.680,13.591,13.111,12.927,12.675,12.581,12.541,12.585,12.566,12.572,12.550,12.549,12.546,12.549,12.583,12.640,12.638,12.702,12.727,12.759,12.790,12.821,12.848,LONG,MOBILE
LONG_MOBILE-22,0.127,0.126,0.126,0.125,0.126,0.126,0.125,0.125,0.126,0.126,0.126,0.125,0.126,0.125,0.125,0.126,0.125,0.125,0.126,0.125,0.126,0.125,0.125,0.125,LONG,MOBILE
LONG_MOBILE-23,5.501,4.758,4.691,3.743,3.235,3.162,3.073,3.030,2.969,2.944,2.909,2.900,2.891,2.890,2.886,2.877,2.881,2.893,2.902,2.905,2.924,2.930,2.948,2.959,LONG,MOBILE
LONG_MOBILE-24,3.355,2.983,2.709,2.950,2.729,2.802,2.816,2.776,2.668,2.543,2.439,2.368,2.372,2.397,2.418,2.441,2.462,2.485,2.506,2.529,2.550,2.574,2.601,2.624,LONG,MOBILE
LONG_MOBILE-25,5.316,3.482,3.080,3.113,3.159,3.003,3.021,1.462,2.953,1.391,1.360,1.301,1.354,1.292,1.294,1.273,1.268,1.265,1.274,1.289,1.288,1.321,1.290,1.326,LONG,MOBILE
LONG_MOBILE-26,2.266,1.875,1.760,1.717,1.664,1.586,1.584,1.506,1.484,1.506,1.457,1.454,1.451,1.454,1.450,1.430,1.431,1.428,1.415,1.395,1.374,1.400,1.365,1.401,LONG,MOBILE
LONG_MOBILE-27,3.181,2.725,2.683,2.632,2.617,2.551,2.516,2.482,2.430,2.494,2.462,2.423,2.447,2.450,2.426,2.424,2.395,2.341,2.369,2.355,2.337,2.223,2.176,2.121,LONG,MOBILE
LONG_MOBILE-28,0.916,0.915,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,0.914,LONG,MOBILE
LONG_MOBILE-29,1.207,1.206,1.205,1.205,1.205,1.205,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,LONG,MOBILE
LONG_MOBILE-2,5.802,3.824,3.537,2.543,2.233,1.947,1.617,1.478,1.343,1.309,1.295,1.299,1.244,1.245,1.257,1.255,1.281,1.279,1.292,1.296,1.292,1.305,1.312,1.328,LONG,MOBILE
LONG_MOBILE-30,0.828,0.827,0.827,0.827,0.827,0.827,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,LONG,MOBILE
LONG_MOBILE-31,0.424,0.342,0.394,0.408,0.407,0.474,0.410,0.427,0.408,0.535,0.534,0.534,0.537,0.538,0.538,0.530,0.478,0.476,0.480,0.475,0.447,0.423,0.507,0.515,LONG,MOBILE
LONG_MOBILE-32,13.665,6.279,5.267,4.579,4.203,3.792,3.313,3.112,3.097,3.031,2.925,2.891,2.860,2.834,2.834,2.784,2.740,2.719,2.679,2.643,2.631,2.619,2.606,2.608,LONG,MOBILE
LONG_MOBILE-3,0.846,0.657,0.483,0.415,0.435,0.422,0.359,0.345,0.334,0.338,0.327,0.323,0.328,0.323,0.322,0.324,0.325,0.328,0.333,0.341,0.398,0.354,0.349,0.354,LONG,MOBILE
LONG_MOBILE-4,12.160,8.607,7.423,7.253,7.203,7.178,7.151,7.145,7.142,7.130,7.131,7.159,7.146,7.166,7.191,7.219,7.271,7.236,7.318,7.303,7.317,7.348,7.390,7.392,LONG,MOBILE
LONG_MOBILE-5,8.445,8.538,4.196,1.677,1.565,1.393,1.391,1.414,1.381,1.399,1.379,1.403,1.377,1.384,1.391,1.378,1.378,1.379,1.380,1.432,1.382,1.378,1.393,1.380,LONG,MOBILE
LONG_MOBILE-6,16.048,15.828,12.650,11.699,11.167,11.117,10.973,10.938,10.571,10.319,10.257,10.175,10.100,10.057,10.062,10.050,10.057,10.057,10.051,10.002,10.020,9.912,10.013,9.814,LONG,MOBILE
LONG_MOBILE-7,0.014,0.011,0.009,0.007,0.006,0.006,0.006,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,LONG,MOBILE
LONG_MOBILE-8,13.510,12.595,11.885,11.656,11.467,11.394,11.388,11.392,11.412,11.441,11.484,11.527,11.566,11.596,11.616,11.649,11.685,11.732,11.783,11.835,11.885,11.951,11.975,12.019,LONG,MOBILE
LONG_MOBILE-9,12.580,11.372,10.582,9.787,9.699,9.391,9.422,9.424,9.447,9.469,9.514,9.551,9.598,9.640,9.686,9.722,9.784,9.818,9.870,9.922,9.975,10.029,10.076,10.091,LONG,MOBILE
SHORT_SERVER-100,21.792,20.254,16.839,14.979,14.831,14.684,14.730,14.809,14.885,14.950,15.075,15.206,15.281,15.366,15.471,15.570,15.687,15.799,15.857,15.950,16.030,16.174,16.240,16.341,SHORT,SERVER
SHORT_SERVER-101,22.543,17.293,13.321,12.884,12.780,12.677,12.673,12.697,12.709,12.743,12.785,12.843,12.896,12.960,13.007,13.070,13.131,13.185,13.246,13.311,13.357,13.422,13.487,13.551,SHORT,SERVER
SHORT_SERVER-102,10.622,9.641,8.544,8.228,8.132,8.090,8.083,8.098,8.118,8.152,8.182,8.217,8.248,8.278,8.313,8.355,8.385,8.412,8.451,8.481,8.507,8.537,8.574,8.600,SHORT,SERVER
SHORT_SERVER-103,15.507,14.677,12.981,12.701,12.621,12.589,12.623,12.666,12.711,12.769,12.845,12.910,12.977,13.046,13.104,13.163,13.211,13.276,13.335,13.388,13.449,13.505,13.550,13.595,SHORT,SERVER
SHORT_SERVER-104,76.217,32.890,15.241,6.088,5.304,5.434,5.543,5.559,5.587,5.614,5.655,5.793,5.796,5.864,5.907,5.925,5.916,5.944,6.001,5.984,6.061,6.088,6.114,6.138,SHORT,SERVER
SHORT_SERVER-105,16.013,10.787,5.291,5.018,4.984,5.058,5.233,5.408,5.494,5.547,5.568,5.650,5.607,5.608,5.625,5.615,5.579,5.508,5.511,5.573,5.609,5.654,5.672,5.665,SHORT,SERVER
SHORT_SERVER-106,33.012,15.815,7.782,7.544,7.513,7.580,7.675,7.751,7.795,7.847,7.918,7.939,8.004,8.072,8.113,8.151,8.203,8.231,8.270,8.324,8.382,8.383,8.422,8.456,SHORT,SERVER
SHORT_SERVER-107,38.896,36.110,35.296,35.012,34.998,35.212,35.535,35.727,35.949,36.139,36.403,36.595,36.795,36.945,37.101,37.233,37.376,37.514,37.610,37.739,37.817,37.922,38.053,38.096,SHORT,SERVER
SHORT_SERVER-108,30.325,30.143,21.731,18.480,18.108,17.995,17.945,17.976,18.023,18.115,18.217,18.269,18.351,18.430,18.478,18.521,18.569,18.621,18.668,18.720,18.783,18.828,18.870,18.919,SHORT,SERVER
SHORT_SERVER-109,32.677,33.884,23.363,19.715,20.432,18.890,18.880,18.428,19.650,18.627,18.473,18.541,19.462,19.136,18.604,18.553,19.217,18.667,19.269,18.975,19.854,19.347,19.926,19.904,SHORT,SERVER
SHORT_SERVER-10,4.404,3.068,2.136,1.264,1.062,0.942,0.892,0.855,0.741,0.668,0.667,0.668,0.659,0.588,0.583,0.531,0.524,0.495,0.414,0.411,0.403,0.406,0.408,0.402,SHORT,SERVER
SHORT_SERVER-110,71.645,54.793,11.261,7.307,7.072,7.131,7.037,7.102,7.177,7.174,7.179,7.234,7.282,7.377,7.430,7.503,7.575,7.554,7.701,7.745,7.782,7.885,8.003,8.012,SHORT,SERVER
SHORT_SERVER-111,28.138,18.545,23.437,13.861,13.352,13.121,12.993,12.957,13.014,13.127,13.242,13.335,13.438,13.536,13.601,13.717,13.792,13.898,13.976,14.066,14.144,14.201,14.282,14.386,SHORT,SERVER
SHORT_SERVER-112,44.278,36.210,32.651,32.255,31.820,31.939,32.305,32.588,32.875,33.141,33.441,33.674,33.931,34.150,34.400,34.602,34.780,35.016,35.192,35.349,35.557,35.721,35.898,36.073,SHORT,SERVER
SHORT_SERVER-113,49.398,53.998,11.933,9.106,8.779,8.734,8.774,8.792,8.794,8.869,8.919,8.950,9.034,9.077,9.199,9.210,9.349,9.298,9.358,9.307,9.629,9.739,9.688,9.671,SHORT,SERVER
SHORT_SERVER-114,24.155,19.851,15.173,14.094,12.668,11.739,11.388,10.976,10.707,10.589,10.422,10.313,10.280,10.272,10.274,10.205,10.227,10.249,10.303,10.301,10.368,10.462,10.460,10.518,SHORT,SERVER
SHORT_SERVER-115,25.381,18.092,13.957,12.615,11.367,10.594,10.079,9.837,9.750,9.583,9.436,9.336,9.415,9.347,9.288,9.270,9.284,9.323,9.306,9.350,9.404,9.439,9.562,9.487,SHORT,SERVER
SHORT_SERVER-116,26.640,17.372,14.332,12.449,11.143,10.764,10.478,10.360,10.242,10.182,10.127,10.124,10.122,10.150,10.161,10.188,10.214,10.243,10.284,10.341,10.410,10.483,10.527,10.556,SHORT,SERVER
SHORT_SERVER-117,31.372,21.905,16.922,15.767,13.620,12.206,11.573,11.116,10.882,10.633,10.525,10.413,10.361,10.303,10.234,10.201,10.208,10.262,10.251,10.268,10.286,10.338,10.388,10.427,SHORT,SERVER
SHORT_SERVER-118,26.812,23.555,18.645,17.087,15.146,13.629,12.890,12.575,12.467,12.438,12.363,12.444,12.434,12.474,12.438,12.573,12.522,12.621,12.689,12.741,12.836,12.914,13.004,13.083,SHORT,SERVER
SHORT_SERVER-119,31.665,22.480,16.398,15.248,13.708,12.774,12.126,11.893,11.659,11.527,11.403,11.308,11.275,11.258,11.247,11.265,11.262,11.376,11.361,11.412,11.487,11.542,11.562,11.637,SHORT,SERVER
SHORT_SERVER-11,9.407,7.073,6.241,5.851,5.480,5.244,4.936,4.732,4.687,4.498,4.432,4.362,4.343,4.203,4.247,4.122,4.080,4.028,4.030,3.997,3.970,4.062,3.935,3.945,SHORT,SERVER
SHORT_SERVER-120,30.820,23.864,16.494,14.132,12.819,11.144,10.657,10.408,10.212,10.041,9.972,9.896,9.883,9.850,9.798,9.831,9.850,9.887,9.928,9.912,9.927,10.055,10.094,10.074,SHORT,SERVER
SHORT_SERVER-121,24.927,18.679,16.819,14.903,13.426,12.653,12.203,11.896,11.625,11.418,11.133,10.998,10.904,10.851,10.803,10.722,10.735,10.705,10.681,10.655,10.656,10.637,10.682,10.651,SHORT,SERVER
SHORT_SERVER-122,18.135,17.970,17.392,14.660,12.399,12.567,11.654,11.328,10.985,10.847,10.757,10.720,10.649,10.583,10.548,10.508,10.475,10.427,10.400,10.397,10.360,10.350,10.321,10.322,SHORT,SERVER
SHORT_SERVER-123,26.942,20.098,16.547,14.914,13.524,12.593,12.259,11.912,11.765,11.704,11.558,11.477,11.466,11.539,11.510,11.649,11.598,11.677,11.754,11.835,11.855,11.946,12.041,12.063,SHORT,SERVER
SHORT_SERVER-124,1.042,1.430,1.655,1.742,1.750,1.698,1.685,1.375,1.401,0.733,0.647,0.649,0.641,0.637,0.632,0.627,0.627,0.621,0.621,0.623,0.622,0.626,0.627,0.624,SHORT,SERVER
SHORT_SERVER-125,7.035,6.318,5.540,4.911,4.376,3.998,3.583,3.368,3.090,2.942,2.815,2.659,2.487,2.408,2.345,2.261,2.223,2.132,2.083,2.031,1.964,1.900,1.817,1.815,SHORT,SERVER
SHORT_SERVER-126,13.953,13.567,12.332,12.229,11.802,11.248,10.899,10.814,10.779,10.649,10.432,10.591,10.339,10.161,10.153,10.146,10.165,10.165,10.161,10.102,10.050,10.010,10.118,10.138,SHORT,SERVER
SHORT_SERVER-127,15.989,14.680,14.212,13.572,13.207,12.745,12.259,12.165,11.996,11.909,11.860,11.886,11.905,11.940,12.003,12.054,12.068,12.089,12.112,12.102,12.073,12.066,12.075,12.092,SHORT,SERVER
SHORT_SERVER-128,19.537,19.688,16.767,15.377,14.876,14.490,15.096,14.176,14.254,13.739,13.326,13.137,13.204,13.320,13.440,13.506,13.551,13.637,13.703,13.731,13.754,13.861,13.904,13.909,SHORT,SERVER
SHORT_SERVER-129,18.247,18.283,15.796,16.352,16.282,15.530,15.280,14.980,14.770,14.975,14.894,14.800,14.844,14.832,14.909,14.987,15.001,14.992,15.078,15.122,15.178,15.252,15.251,15.299,SHORT,SERVER
SHORT_SERVER-12,2.474,1.297,1.462,0.989,0.982,0.920,0.921,0.899,0.901,0.887,0.895,0.886,0.872,0.858,0.858,0.861,0.869,0.857,0.875,0.876,0.858,0.856,0.857,0.856,SHORT,SERVER
SHORT_SERVER-130,58.289,50.707,50.057,50.577,50.083,50.223,49.122,49.093,49.141,49.392,49.631,49.755,49.887,49.998,50.121,50.244,50.352,50.454,50.551,50.648,50.717,50.792,50.873,50.958,SHORT,SERVER
SHORT_SERVER-131,31.753,24.029,19.895,17.386,16.278,15.725,15.932,16.080,16.213,16.206,16.320,16.176,15.875,15.993,16.297,16.429,16.853,16.978,17.184,17.328,17.400,17.495,17.288,17.847,SHORT,SERVER
SHORT_SERVER-132,32.413,23.140,18.062,14.921,13.453,13.139,13.039,13.177,12.954,12.808,12.742,12.280,12.263,12.255,12.374,12.510,12.695,12.688,12.821,12.938,13.034,13.091,13.147,13.183,SHORT,SERVER
SHORT_SERVER-133,52.307,49.456,49.045,49.168,49.736,50.561,51.156,51.825,52.502,53.058,53.538,54.085,54.544,54.929,55.339,55.685,55.998,56.298,56.579,56.823,57.079,57.299,57.512,57.683,SHORT,SERVER
SHORT_SERVER-134,24.144,25.600,24.054,22.407,21.764,21.663,21.657,21.600,21.527,21.517,21.511,21.501,21.505,21.518,21.534,21.548,21.554,21.573,21.588,21.600,21.623,21.640,21.657,21.677,SHORT,SERVER
SHORT_SERVER-135,22.434,24.772,21.026,19.766,19.396,18.993,19.019,19.040,19.028,18.780,18.734,18.764,18.824,18.782,18.721,18.725,18.761,18.785,18.757,18.757,18.742,18.783,18.774,18.776,SHORT,SERVER
SHORT_SERVER-136,47.041,41.889,41.129,40.855,41.181,41.451,41.651,41.870,42.192,42.557,42.810,43.105,43.380,43.604,43.883,44.111,44.291,44.485,44.670,44.836,45.034,45.156,45.344,45.432,SHORT,SERVER
SHORT_SERVER-137,30.413,23.614,20.633,18.150,16.892,16.390,16.590,16.758,16.677,16.690,16.756,16.539,16.379,16.479,16.731,16.914,17.259,17.397,17.316,17.714,17.870,17.562,17.632,17.765,SHORT,SERVER
SHORT_SERVER-138,51.755,52.670,53.201,53.408,53.909,54.781,55.563,56.211,56.947,57.637,58.244,58.902,59.544,60.101,60.664,61.222,61.739,62.228,62.702,63.165,63.587,64.021,64.406,64.785,SHORT,SERVER
SHORT_SERVER-139,54.933,51.531,51.140,51.086,51.560,52.313,52.906,53.557,54.233,54.798,55.295,55.858,56.324,56.736,57.159,57.547,57.903,58.226,58.548,58.838,59.107,59.355,59.587,59.817,SHORT,SERVER
SHORT_SERVER-13,8.852,3.361,3.008,2.731,2.076,2.173,1.893,1.778,1.745,1.811,1.887,1.769,1.601,1.741,1.524,1.555,1.666,1.711,1.804,1.604,1.703,1.792,1.649,1.770,SHORT,SERVER
SHORT_SERVER-140,23.232,24.825,21.988,20.685,20.352,20.119,20.106,20.087,20.047,19.986,19.977,19.986,19.996,20.014,20.014,20.024,20.046,20.048,20.067,20.075,20.116,20.130,20.134,20.154,SHORT,SERVER
SHORT_SERVER-141,20.090,13.888,11.543,10.491,10.000,9.621,9.576,9.486,9.424,9.333,9.325,9.220,9.148,9.295,9.345,9.219,9.393,9.444,9.486,9.513,9.564,9.601,9.637,9.696,SHORT,SERVER
SHORT_SERVER-142,32.794,27.078,21.422,18.289,16.651,16.216,16.021,16.100,15.933,16.016,16.050,15.539,15.438,15.480,15.596,15.842,15.878,15.966,16.049,16.156,16.312,16.337,16.400,16.443,SHORT,SERVER
SHORT_SERVER-143,31.712,32.403,30.212,29.292,29.135,29.175,29.324,29.492,29.648,29.772,29.915,30.075,30.230,30.365,30.491,30.622,30.745,30.840,30.960,31.067,31.160,31.264,31.348,31.423,SHORT,SERVER
SHORT_SERVER-144,25.948,26.534,26.329,24.666,24.151,24.159,24.111,24.031,23.966,23.931,23.893,23.876,23.862,23.855,23.853,23.848,23.851,23.853,23.859,23.870,23.889,23.894,23.904,23.916,SHORT,SERVER
SHORT_SERVER-145,48.507,40.944,40.180,40.127,40.132,40.298,39.880,39.861,40.163,40.262,40.493,40.685,40.740,40.918,41.105,41.037,41.281,41.264,41.310,41.411,41.417,41.506,41.537,41.600,SHORT,SERVER
SHORT_SERVER-146,53.650,51.625,51.212,51.160,51.630,52.409,52.977,53.643,54.321,54.878,55.383,55.938,56.412,56.813,57.246,57.614,57.956,58.288,58.607,58.893,59.154,59.385,59.620,59.843,SHORT,SERVER
SHORT_SERVER-147,18.621,15.043,17.071,15.125,14.833,14.398,14.007,14.361,14.206,14.395,14.227,14.404,14.548,14.544,14.652,14.798,14.765,15.073,14.957,15.169,15.108,15.284,15.287,15.355,SHORT,SERVER
SHORT_SERVER-148,9.491,7.545,6.723,6.406,6.342,6.376,7.377,6.475,6.528,6.561,6.624,6.640,6.690,7.394,6.814,6.968,7.196,7.069,7.317,7.148,7.782,7.201,7.180,7.302,SHORT,SERVER
SHORT_SERVER-149,15.137,13.258,12.313,11.652,11.539,11.713,11.539,11.654,11.751,11.886,12.176,12.019,12.050,12.282,12.236,12.260,12.477,12.511,12.547,12.615,13.080,12.921,13.001,13.149,SHORT,SERVER
SHORT_SERVER-14,14.903,3.535,3.379,2.602,2.852,1.375,2.479,1.472,1.181,1.514,1.474,1.328,1.696,2.117,1.638,1.958,1.622,1.574,1.611,1.870,1.879,1.923,1.997,1.512,SHORT,SERVER
SHORT_SERVER-150,19.024,12.883,12.034,9.530,8.658,8.472,8.530,8.579,8.498,8.535,8.548,8.687,8.683,8.684,8.708,8.683,8.765,8.810,8.904,8.974,9.050,8.957,9.167,9.184,SHORT,SERVER
SHORT_SERVER-151,14.898,11.892,11.968,10.812,10.365,10.513,10.563,10.566,10.722,10.804,10.922,11.046,11.178,11.085,11.158,11.287,11.338,11.364,11.390,11.601,11.521,11.580,11.634,11.680,SHORT,SERVER
SHORT_SERVER-152,17.891,19.296,16.314,14.506,14.538,14.742,14.836,14.900,15.004,15.060,15.036,15.258,15.433,15.582,15.493,15.542,15.791,15.789,15.757,15.924,15.955,16.001,16.220,16.267,SHORT,SERVER
SHORT_SERVER-153,20.496,17.796,16.393,16.030,15.694,15.687,15.710,15.786,15.829,15.901,15.984,16.058,16.133,16.200,16.266,16.352,16.395,16.438,16.528,16.566,16.601,16.652,16.708,16.743,SHORT,SERVER
SHORT_SERVER-154,16.710,15.009,13.104,12.745,12.726,12.966,13.121,13.252,13.600,13.471,13.637,13.840,14.003,14.090,14.073,14.149,14.367,14.497,14.622,14.676,14.546,14.934,14.677,14.816,SHORT,SERVER
SHORT_SERVER-155,17.049,16.090,15.708,15.313,15.021,14.729,14.565,14.347,14.271,14.262,14.345,14.416,14.467,14.519,14.548,14.565,14.582,14.590,14.637,14.674,14.728,14.768,14.802,14.835,SHORT,SERVER
SHORT_SERVER-156,20.503,18.782,9.079,8.725,8.246,8.226,8.192,8.236,8.247,8.210,8.225,8.214,8.345,8.312,8.514,8.364,8.481,8.418,8.388,8.711,8.473,8.560,8.697,8.582,SHORT,SERVER
SHORT_SERVER-157,0.084,0.049,0.037,0.031,0.029,0.027,0.027,0.027,0.027,0.027,0.026,0.026,0.026,0.026,0.026,0.026,0.026,0.022,0.023,0.022,0.026,0.023,0.025,0.026,SHORT,SERVER
SHORT_SERVER-158,15.695,13.355,12.435,12.521,12.215,12.101,12.064,11.999,11.947,11.911,11.852,11.770,11.699,11.709,11.755,11.800,11.842,11.849,11.895,11.898,11.931,11.944,11.924,11.919,SHORT,SERVER
SHORT_SERVER-159,3.829,3.458,2.951,2.645,2.679,2.805,2.829,2.951,3.106,3.211,3.256,3.271,3.278,3.291,3.304,3.319,3.328,3.331,3.335,3.336,3.340,3.342,3.346,3.345,SHORT,SERVER
SHORT_SERVER-15,5.655,1.940,2.308,3.508,4.686,5.267,3.243,3.017,2.228,3.326,2.066,2.144,1.793,1.299,1.293,1.235,1.237,1.345,1.312,1.280,1.297,1.319,1.303,1.333,SHORT,SERVER
SHORT_SERVER-160,4.606,4.150,4.131,4.109,4.082,4.112,4.113,4.066,4.062,4.063,4.064,4.063,4.071,4.063,4.063,4.073,4.066,4.072,4.069,4.066,4.074,4.076,4.082,4.081,SHORT,SERVER
SHORT_SERVER-161,8.355,6.790,6.559,2.469,2.053,1.446,1.867,1.326,1.346,1.347,1.339,1.338,1.345,1.354,1.357,1.354,1.351,1.360,1.361,1.364,1.369,1.368,1.371,1.375,SHORT,SERVER
SHORT_SERVER-162,32.678,30.485,23.795,21.972,21.912,21.962,22.013,22.113,22.206,22.251,22.282,22.353,22.403,22.431,22.538,22.599,22.693,22.761,22.830,22.902,22.982,23.065,23.147,23.205,SHORT,SERVER
SHORT_SERVER-163,16.017,13.312,13.067,13.011,12.956,12.971,12.947,12.845,12.597,12.125,11.969,11.915,11.900,11.915,11.944,11.973,12.016,12.065,12.118,12.173,12.219,12.261,12.316,12.325,SHORT,SERVER
SHORT_SERVER-164,8.793,7.906,6.198,6.009,6.044,6.144,6.197,6.297,6.373,6.403,6.469,6.557,6.599,6.670,6.717,6.819,6.895,6.970,6.989,7.090,7.120,7.117,7.206,7.218,SHORT,SERVER
SHORT_SERVER-165,12.850,8.141,7.611,7.559,7.079,7.123,7.128,7.220,7.317,7.461,7.539,7.648,7.506,7.535,7.627,7.604,7.991,7.683,7.689,7.803,7.786,7.767,7.866,7.879,SHORT,SERVER
SHORT_SERVER-166,21.483,19.025,17.648,16.805,16.061,15.954,15.775,15.639,15.611,15.568,15.569,15.629,15.650,15.772,15.783,15.796,15.873,15.876,15.844,15.933,15.935,16.036,16.001,16.014,SHORT,SERVER
SHORT_SERVER-167,10.589,9.060,6.687,6.271,6.227,6.301,6.442,6.447,6.480,6.544,6.929,6.790,6.911,6.978,6.958,7.033,7.084,7.229,7.296,7.415,7.423,7.529,7.774,7.740,SHORT,SERVER
SHORT_SERVER-168,20.050,17.769,16.621,15.294,14.856,14.519,14.443,14.395,14.175,14.190,14.169,14.233,14.164,14.234,14.269,14.345,14.393,14.367,14.515,14.522,14.444,14.533,14.634,14.558,SHORT,SERVER
SHORT_SERVER-169,6.231,5.523,4.712,3.275,3.233,3.171,3.169,3.155,3.164,3.172,3.173,3.188,3.195,3.211,3.204,3.233,3.272,3.283,3.301,3.331,3.369,3.419,3.431,3.450,SHORT,SERVER
SHORT_SERVER-16,3.312,3.349,3.221,3.262,3.309,2.857,3.088,2.146,2.885,2.686,2.851,2.570,2.627,2.027,2.049,2.050,2.076,2.093,2.194,2.103,2.111,2.147,2.143,2.158,SHORT,SERVER
SHORT_SERVER-170,13.899,10.999,9.026,8.192,8.237,8.274,8.308,8.366,8.296,8.475,8.537,8.573,8.660,8.706,8.759,8.791,8.856,8.939,8.920,9.029,9.038,9.155,9.260,9.228,SHORT,SERVER
SHORT_SERVER-171,7.186,4.586,4.460,4.253,4.180,4.148,4.168,4.157,4.123,4.149,4.156,4.132,4.176,4.154,4.161,4.159,4.192,4.197,4.207,4.200,4.211,4.247,4.283,4.263,SHORT,SERVER
SHORT_SERVER-172,12.477,10.808,10.526,9.657,9.642,10.061,9.973,9.969,10.071,10.153,10.347,10.208,10.308,10.445,10.472,10.562,10.649,10.681,10.726,10.716,10.800,10.804,10.910,11.096,SHORT,SERVER
SHORT_SERVER-173,9.937,5.764,4.256,3.670,3.640,3.639,3.648,3.674,3.673,3.688,3.726,3.784,3.759,3.784,3.806,3.853,3.816,3.878,3.862,3.882,3.900,3.963,3.972,3.976,SHORT,SERVER
SHORT_SERVER-174,9.071,6.881,5.671,5.315,5.185,5.157,5.185,5.249,5.314,5.281,5.315,5.407,5.727,5.461,5.486,5.556,5.697,5.737,5.599,5.963,5.747,5.841,5.881,6.118,SHORT,SERVER
SHORT_SERVER-175,14.264,11.672,10.324,10.012,10.003,10.263,10.323,10.277,10.309,10.406,10.576,10.514,10.671,10.795,10.838,10.870,11.010,11.153,11.016,11.189,11.177,11.149,11.309,11.274,SHORT,SERVER
SHORT_SERVER-176,15.729,13.643,12.964,12.907,12.784,13.069,13.135,13.285,13.484,13.536,13.681,13.858,14.030,14.096,14.178,14.284,14.369,14.428,14.569,14.649,14.760,14.706,14.847,14.885,SHORT,SERVER
SHORT_SERVER-177,7.331,4.625,4.376,4.272,4.226,4.228,4.227,4.205,4.232,4.188,4.233,4.293,4.278,4.297,4.345,4.277,4.378,4.380,4.303,4.353,4.379,4.376,4.469,4.492,SHORT,SERVER
SHORT_SERVER-178,9.233,7.893,6.814,6.140,6.016,6.030,6.064,6.126,6.062,6.067,6.143,6.146,6.268,6.104,6.221,6.275,6.204,6.340,6.217,6.482,6.290,6.356,6.317,6.438,SHORT,SERVER
SHORT_SERVER-179,8.722,1.824,1.647,1.569,1.586,1.482,1.448,1.429,1.424,1.405,1.396,1.391,1.399,1.390,1.389,1.391,1.400,1.407,1.408,1.414,1.428,1.421,1.432,1.432,SHORT,SERVER
SHORT_SERVER-17,7.688,3.037,5.450,5.788,3.963,3.705,3.607,3.595,3.568,3.386,3.298,3.106,2.846,2.061,2.417,2.123,2.135,2.121,2.273,2.153,2.112,2.186,2.182,2.213,SHORT,SERVER
SHORT_SERVER-180,13.027,10.364,9.588,9.133,9.178,8.999,9.235,9.098,9.040,9.018,9.043,8.946,8.897,8.909,8.897,8.907,8.940,8.979,9.014,9.052,9.075,9.126,9.157,9.200,SHORT,SERVER
SHORT_SERVER-181,2.826,2.820,2.345,2.369,2.352,2.368,2.372,2.384,2.395,2.420,2.422,2.419,2.433,2.456,2.450,2.491,2.456,2.478,2.488,2.488,2.520,2.506,2.537,2.515,SHORT,SERVER
SHORT_SERVER-182,13.635,13.591,13.352,11.974,11.968,11.981,12.024,12.123,11.989,12.090,11.988,12.365,12.260,12.152,11.998,12.072,11.952,12.057,12.373,12.281,12.162,12.329,12.346,12.266,SHORT,SERVER
SHORT_SERVER-183,15.749,14.053,12.976,13.009,11.646,11.401,11.485,11.434,11.505,11.553,11.612,11.664,11.715,11.796,11.852,11.904,11.956,11.996,12.091,12.156,12.178,12.239,12.250,12.302,SHORT,SERVER
SHORT_SERVER-184,19.658,18.377,17.387,16.643,16.742,17.127,17.298,17.493,17.681,17.826,18.021,18.115,18.305,18.530,18.593,18.627,18.853,19.002,19.072,19.245,19.211,19.403,19.676,19.567,SHORT,SERVER
SHORT_SERVER-185,21.709,19.727,17.380,17.062,17.220,17.540,17.715,17.864,18.035,18.230,18.418,18.514,18.697,18.870,19.138,18.980,19.219,19.415,19.357,19.524,19.742,19.706,19.820,19.890,SHORT,SERVER
SHORT_SERVER-186,2.737,2.708,2.531,2.520,2.550,2.591,2.610,2.617,2.622,2.631,2.640,2.646,2.648,2.651,2.655,2.662,2.663,2.665,2.667,2.668,2.673,2.675,2.676,2.678,SHORT,SERVER
SHORT_SERVER-187,19.999,19.191,17.768,17.612,17.755,18.154,18.192,18.467,18.567,18.778,19.011,19.047,19.329,19.463,19.496,19.638,19.806,19.857,20.031,20.136,20.211,20.291,20.398,20.367,SHORT,SERVER
SHORT_SERVER-188,35.731,29.060,28.164,27.934,26.266,25.451,24.738,24.501,24.208,23.795,23.879,23.874,23.829,23.463,23.134,23.080,23.012,22.847,22.832,22.873,22.720,22.692,22.618,22.557,SHORT,SERVER
SHORT_SERVER-189,14.149,8.947,7.024,6.081,5.705,5.392,5.131,4.862,4.740,4.626,4.573,4.472,4.369,4.342,4.285,4.284,4.206,4.215,4.160,4.175,4.133,4.123,4.117,4.056,SHORT,SERVER
SHORT_SERVER-18,2.147,1.563,1.203,1.004,0.870,0.724,0.633,0.620,0.610,0.585,0.568,0.563,0.529,0.511,0.490,0.482,0.488,0.461,0.462,0.463,0.433,0.412,0.443,0.406,SHORT,SERVER
SHORT_SERVER-190,3.141,2.430,2.380,2.383,2.304,2.207,2.181,2.177,2.164,2.169,2.149,2.194,2.132,2.130,2.127,2.121,2.118,2.072,2.030,2.049,2.072,2.041,2.074,2.068,SHORT,SERVER
SHORT_SERVER-191,15.207,10.583,8.440,7.449,6.509,6.032,5.662,5.437,5.188,5.022,4.887,4.786,4.694,4.551,4.501,4.428,4.358,4.341,4.292,4.254,4.229,4.220,4.207,4.182,SHORT,SERVER
SHORT_SERVER-192,22.456,15.403,11.458,9.416,8.261,7.448,6.970,6.494,6.113,5.833,5.642,5.453,5.366,5.303,5.160,5.107,5.011,4.893,4.827,4.772,4.697,4.642,4.620,4.551,SHORT,SERVER
SHORT_SERVER-193,18.133,12.910,10.974,9.472,8.544,7.809,7.379,6.924,6.611,6.371,6.159,6.057,5.976,5.910,5.878,5.773,5.726,5.703,5.664,5.657,5.650,5.620,5.620,5.575,SHORT,SERVER
SHORT_SERVER-194,16.898,12.941,9.961,8.501,7.186,6.369,5.829,5.529,5.231,4.977,4.716,4.479,4.308,4.150,4.016,3.896,3.842,3.776,3.659,3.594,3.565,3.510,3.493,3.461,SHORT,SERVER
SHORT_SERVER-195,23.313,16.434,10.948,9.305,7.966,6.918,6.143,5.594,5.350,5.032,4.740,4.593,4.300,4.065,3.952,3.761,3.619,3.478,3.358,3.239,3.181,3.168,3.068,3.020,SHORT,SERVER
SHORT_SERVER-196,17.045,13.015,10.230,8.910,7.855,7.116,6.593,6.254,5.957,5.769,5.609,5.460,5.329,5.182,5.084,5.008,4.903,4.881,4.820,4.765,4.689,4.680,4.642,4.609,SHORT,SERVER
SHORT_SERVER-197,21.626,14.269,11.367,10.054,8.951,8.381,7.827,7.558,7.317,7.118,7.017,6.892,6.749,6.679,6.630,6.580,6.549,6.527,6.505,6.505,6.485,6.490,6.471,6.495,SHORT,SERVER
SHORT_SERVER-198,17.364,11.191,9.994,8.129,7.219,6.691,6.400,6.178,5.995,5.839,5.680,5.590,5.465,5.329,5.252,5.177,5.094,5.033,4.986,4.959,4.916,4.890,4.862,4.823,SHORT,SERVER
SHORT_SERVER-199,40.284,33.399,23.329,19.322,17.178,15.849,14.839,14.252,13.613,13.398,13.363,13.112,12.969,12.920,12.837,12.828,12.713,12.631,12.659,12.694,12.731,12.752,12.750,12.819,SHORT,SERVER
SHORT_SERVER-19,2.463,2.422,2.474,2.186,1.921,1.808,1.754,1.760,1.747,1.749,1.765,1.748,1.767,1.780,1.780,1.778,1.789,1.806,1.834,1.831,1.847,1.851,1.863,1.867,SHORT,SERVER
SHORT_SERVER-1,8.535,7.533,6.132,5.466,4.987,4.658,4.465,4.269,4.110,3.979,3.892,3.818,3.723,3.656,3.618,3.576,3.548,3.500,3.483,3.468,3.446,3.418,3.358,3.318,SHORT,SERVER
SHORT_SERVER-200,22.282,15.354,12.192,10.745,9.620,8.849,8.352,7.956,7.681,7.448,7.233,7.044,6.893,6.832,6.754,6.655,6.604,6.489,6.442,6.401,6.343,6.306,6.260,6.206,SHORT,SERVER
SHORT_SERVER-201,22.507,13.066,10.242,8.686,7.900,7.260,6.869,6.542,6.340,6.185,5.992,5.879,5.797,5.706,5.652,5.616,5.570,5.570,5.549,5.522,5.530,5.527,5.532,5.492,SHORT,SERVER
SHORT_SERVER-202,9.647,6.804,5.721,5.023,4.502,4.244,4.068,3.808,3.616,3.491,3.427,3.349,3.265,3.201,3.115,3.096,3.052,3.034,3.018,2.983,2.972,2.950,2.957,2.949,SHORT,SERVER
SHORT_SERVER-203,25.540,17.009,13.270,11.232,10.008,9.262,8.794,8.373,7.999,7.786,7.627,7.441,7.337,7.219,7.115,7.040,6.950,6.881,6.846,6.780,6.715,6.661,6.602,6.586,SHORT,SERVER
SHORT_SERVER-204,7.471,8.273,0.978,0.496,0.463,0.427,0.393,0.391,0.385,0.383,0.381,0.380,0.379,0.376,0.374,0.377,0.375,0.369,0.375,0.372,0.372,0.374,0.380,0.378,SHORT,SERVER
SHORT_SERVER-205,22.181,13.961,10.641,7.919,6.607,5.928,5.284,4.931,4.785,4.607,4.447,4.144,4.141,3.973,3.824,3.789,3.699,3.654,3.608,3.596,3.596,3.556,3.542,3.493,SHORT,SERVER
SHORT_SERVER-206,1.684,1.455,1.266,1.260,1.246,1.242,1.242,1.221,1.217,1.222,1.243,1.235,1.237,1.246,1.255,1.257,1.237,1.236,1.241,1.239,1.240,1.236,1.236,1.230,SHORT,SERVER
SHORT_SERVER-207,20.206,14.313,11.806,10.422,9.155,8.308,7.917,7.504,7.267,7.090,6.938,6.833,6.766,6.732,6.673,6.601,6.568,6.520,6.494,6.516,6.487,6.464,6.451,6.464,SHORT,SERVER
SHORT_SERVER-208,10.406,9.566,2.749,2.139,2.103,1.931,1.802,1.774,1.738,1.714,1.700,1.683,1.690,1.665,1.672,1.670,1.669,1.660,1.676,1.675,1.684,1.687,1.688,1.702,SHORT,SERVER
SHORT_SERVER-209,9.539,7.915,0.760,0.614,0.589,0.543,0.497,0.496,0.490,0.490,0.483,0.482,0.486,0.484,0.473,0.480,0.490,0.477,0.477,0.486,0.482,0.481,0.485,0.487,SHORT,SERVER
SHORT_SERVER-20,6.057,4.028,4.177,4.206,4.890,4.895,4.176,3.514,4.219,4.239,4.238,4.236,3.775,2.412,2.411,2.436,2.443,2.518,2.649,2.478,2.487,2.509,2.525,2.531,SHORT,SERVER
SHORT_SERVER-210,20.615,13.593,10.746,9.425,8.483,7.828,7.484,7.113,6.911,6.690,6.514,6.415,6.331,6.234,6.152,6.106,6.076,6.034,6.068,6.035,6.037,6.030,6.017,6.015,SHORT,SERVER
SHORT_SERVER-211,2.216,1.543,1.313,1.079,0.936,0.798,0.739,0.692,0.685,0.653,0.637,0.645,0.618,0.603,0.603,0.599,0.597,0.569,0.582,0.557,0.549,0.541,0.543,0.531,SHORT,SERVER
SHORT_SERVER-212,7.392,5.211,5.200,4.599,4.534,4.433,4.370,4.155,4.083,4.071,4.027,3.950,3.886,3.851,3.896,3.743,3.722,3.740,3.752,3.691,3.754,3.694,3.630,3.627,SHORT,SERVER
SHORT_SERVER-213,23.902,14.614,11.342,8.920,7.041,6.350,5.515,4.929,4.596,4.587,4.335,4.006,3.877,3.807,3.718,3.650,3.526,3.526,3.350,3.257,3.283,3.246,3.248,3.187,SHORT,SERVER
SHORT_SERVER-214,0.154,0.127,0.112,0.107,0.103,0.101,0.101,0.099,0.099,0.099,0.099,0.099,0.099,0.100,0.100,0.100,0.101,0.098,0.098,0.099,0.101,0.099,0.101,0.100,SHORT,SERVER
SHORT_SERVER-215,21.265,14.496,11.578,10.104,9.204,8.520,8.105,7.727,7.466,7.211,7.082,6.935,6.872,6.803,6.751,6.713,6.665,6.661,6.647,6.664,6.650,6.628,6.641,6.648,SHORT,SERVER
SHORT_SERVER-216,32.266,23.905,18.967,15.974,15.162,13.959,13.309,12.876,12.368,12.116,11.932,11.803,11.713,11.594,11.566,11.578,11.534,11.535,11.555,11.556,11.591,11.605,11.650,11.737,SHORT,SERVER
SHORT_SERVER-217,9.839,8.888,8.211,8.106,7.890,7.696,7.585,7.525,7.472,7.332,7.269,7.229,7.161,7.131,7.095,7.126,7.089,7.040,7.002,6.994,6.955,6.939,6.945,6.874,SHORT,SERVER
SHORT_SERVER-218,1.278,0.970,0.965,0.972,0.964,0.964,0.963,0.985,0.987,0.996,0.994,1.011,1.001,1.000,1.020,1.036,1.034,1.036,1.046,1.054,1.051,1.066,1.055,1.056,SHORT,SERVER
SHORT_SERVER-219,0.716,0.500,0.422,0.343,0.310,0.277,0.252,0.246,0.241,0.234,0.239,0.236,0.243,0.238,0.241,0.239,0.239,0.244,0.242,0.241,0.240,0.237,0.233,0.237,SHORT,SERVER
SHORT_SERVER-21,1.793,0.504,0.427,0.111,0.109,0.106,0.107,0.107,0.106,0.104,0.104,0.104,0.090,0.089,0.088,0.087,0.085,0.081,0.082,0.081,0.088,0.086,0.086,0.087,SHORT,SERVER
SHORT_SERVER-220,22.704,19.623,13.708,12.080,9.386,7.616,6.540,5.942,5.749,5.531,5.317,5.053,5.095,4.946,4.910,4.794,4.718,4.684,4.597,4.536,4.540,4.446,4.451,4.434,SHORT,SERVER
SHORT_SERVER-221,21.929,19.674,14.430,11.861,9.164,7.600,6.499,5.909,5.630,5.499,5.323,5.065,5.084,4.950,4.894,4.888,4.726,4.678,4.583,4.546,4.536,4.456,4.454,4.454,SHORT,SERVER
SHORT_SERVER-222,1.032,0.797,0.642,0.572,0.534,0.514,0.498,0.488,0.476,0.472,0.460,0.450,0.450,0.437,0.428,0.424,0.414,0.413,0.411,0.414,0.416,0.415,0.416,0.415,SHORT,SERVER
SHORT_SERVER-223,23.159,15.852,12.277,10.615,9.516,8.908,8.514,8.168,7.980,7.822,7.695,7.599,7.528,7.447,7.414,7.384,7.358,7.318,7.326,7.327,7.321,7.313,7.330,7.334,SHORT,SERVER
SHORT_SERVER-224,38.447,29.148,26.667,26.634,26.129,25.588,25.384,25.371,25.480,25.613,25.778,25.968,26.014,26.106,26.267,26.516,26.608,26.716,26.812,26.997,27.020,26.952,27.324,27.440,SHORT,SERVER
SHORT_SERVER-225,17.355,14.003,13.023,12.274,12.153,11.993,11.934,11.905,12.001,12.095,12.135,11.973,12.019,11.953,11.909,11.888,11.977,12.024,11.928,12.005,11.991,12.008,11.851,11.782,SHORT,SERVER
SHORT_SERVER-226,17.008,14.684,11.457,9.861,8.627,7.856,7.488,7.167,6.863,6.698,6.514,6.444,6.299,6.204,6.165,6.115,6.058,6.029,5.998,5.974,5.944,5.931,5.893,5.863,SHORT,SERVER
SHORT_SERVER-227,21.732,11.681,9.060,6.431,7.709,6.507,6.908,5.410,5.885,5.340,5.504,5.426,5.503,5.301,5.170,5.157,5.069,5.062,5.050,5.018,4.747,4.744,4.740,4.639,SHORT,SERVER
SHORT_SERVER-228,17.165,11.886,10.022,8.567,7.613,6.867,6.453,6.056,5.928,5.715,5.543,5.439,5.333,5.226,5.188,5.081,5.036,4.993,4.955,4.943,4.936,4.919,4.902,4.903,SHORT,SERVER
SHORT_SERVER-229,37.488,27.919,20.377,15.432,14.155,12.859,11.783,11.323,10.688,10.500,9.993,9.758,9.613,9.440,9.205,9.058,9.121,9.077,9.080,9.100,8.973,8.917,8.992,8.877,SHORT,SERVER
SHORT_SERVER-22,3.767,2.212,1.845,1.602,1.228,0.751,0.689,0.589,0.536,0.419,0.369,0.375,0.364,0.355,0.357,0.323,0.218,0.169,0.155,0.158,0.168,0.240,0.172,0.161,SHORT,SERVER
SHORT_SERVER-230,28.092,20.110,17.409,16.026,15.395,14.643,14.215,14.069,13.880,13.525,13.500,13.338,13.275,13.222,13.111,13.076,13.001,12.969,12.909,12.862,12.800,12.809,12.785,12.891,SHORT,SERVER
SHORT_SERVER-231,10.316,8.671,7.726,7.216,6.786,6.429,6.285,6.135,5.979,5.846,5.728,5.686,5.630,5.562,5.556,5.637,5.503,5.462,5.476,5.418,5.391,5.284,5.263,5.193,SHORT,SERVER
SHORT_SERVER-232,21.320,15.188,12.314,10.494,9.675,8.925,8.398,8.103,7.883,7.756,7.554,7.449,7.351,7.282,7.251,7.189,7.223,7.205,7.228,7.209,7.221,7.235,7.281,7.256,SHORT,SERVER
SHORT_SERVER-233,1.871,1.418,1.098,0.981,0.896,0.857,0.836,0.813,0.794,0.775,0.763,0.746,0.716,0.694,0.662,0.649,0.636,0.646,0.626,0.619,0.618,0.609,0.605,0.603,SHORT,SERVER
SHORT_SERVER-234,22.832,14.958,11.498,9.921,9.121,8.315,8.009,7.729,7.431,7.258,7.131,7.050,6.974,6.886,6.820,6.766,6.765,6.730,6.767,6.731,6.724,6.716,6.727,6.731,SHORT,SERVER
SHORT_SERVER-235,15.847,12.324,9.069,8.204,7.398,6.633,6.238,5.806,5.590,5.351,5.136,5.031,4.988,4.911,4.859,4.804,4.770,4.755,4.768,4.731,4.713,4.695,4.709,4.727,SHORT,SERVER
SHORT_SERVER-236,11.010,13.950,6.870,5.949,5.354,4.790,4.420,4.128,3.912,3.839,3.673,3.498,3.373,3.338,3.268,3.232,3.126,3.110,3.053,3.063,3.014,3.008,2.985,2.959,SHORT,SERVER
SHORT_SERVER-237,16.149,11.527,9.338,8.028,6.990,6.353,5.872,5.540,5.358,5.207,5.066,4.937,4.845,4.744,4.752,4.670,4.621,4.605,4.576,4.513,4.494,4.479,4.449,4.431,SHORT,SERVER
SHORT_SERVER-238,23.586,15.864,12.811,11.457,10.386,9.660,9.175,8.811,8.546,8.364,8.160,8.054,7.895,7.814,7.727,7.663,7.579,7.523,7.499,7.479,7.450,7.441,7.429,7.405,SHORT,SERVER
SHORT_SERVER-239,22.676,16.176,13.078,11.637,10.693,10.062,9.608,9.249,9.077,8.882,8.748,8.656,8.574,8.499,8.433,8.402,8.367,8.347,8.347,8.361,8.371,8.373,8.390,8.437,SHORT,SERVER
SHORT_SERVER-23,1.292,0.993,0.899,0.709,0.613,0.475,0.494,0.446,0.468,0.448,0.421,0.422,0.448,0.435,0.436,0.444,0.449,0.458,0.450,0.458,0.486,0.472,0.466,0.423,SHORT,SERVER
SHORT_SERVER-240,23.923,16.823,13.638,12.183,11.250,10.617,10.144,9.829,9.600,9.448,9.310,9.224,9.109,9.048,9.005,8.925,8.878,8.898,8.872,8.875,8.875,8.855,8.878,8.877,SHORT,SERVER
SHORT_SERVER-241,25.539,20.830,18.903,17.408,16.601,16.117,15.860,15.670,15.526,15.485,15.420,15.412,15.399,15.424,15.470,15.526,15.581,15.656,15.716,15.780,15.870,15.920,15.991,16.055,SHORT,SERVER
SHORT_SERVER-242,21.306,17.895,15.591,14.071,12.945,12.194,11.651,11.185,10.872,10.593,10.444,10.297,10.198,10.062,10.017,9.948,9.903,9.817,9.803,9.768,9.747,9.730,9.711,9.700,SHORT,SERVER
SHORT_SERVER-243,25.869,20.962,19.785,17.522,16.587,16.058,15.714,15.521,15.378,15.261,15.188,15.132,15.127,15.120,15.085,15.162,15.141,15.170,15.216,15.241,15.316,15.366,15.407,15.456,SHORT,SERVER
SHORT_SERVER-244,22.187,18.738,17.801,16.266,15.648,15.285,15.047,14.918,14.767,14.663,14.585,14.551,14.492,14.476,14.464,14.414,14.412,14.397,14.405,14.431,14.439,14.436,14.448,14.442,SHORT,SERVER
SHORT_SERVER-245,22.559,17.072,17.330,15.133,14.675,14.447,14.323,14.248,14.216,14.160,14.113,14.062,14.025,14.005,14.004,14.029,14.027,14.016,14.031,14.070,14.085,14.103,14.148,14.146,SHORT,SERVER
SHORT_SERVER-246,21.904,17.478,15.905,14.689,13.980,13.523,13.178,12.938,12.782,12.631,12.503,12.429,12.348,12.295,12.269,12.244,12.230,12.205,12.185,12.230,12.232,12.207,12.211,12.223,SHORT,SERVER
SHORT_SERVER-247,21.273,18.596,16.736,15.305,14.175,13.409,12.907,12.521,12.150,11.866,11.673,11.431,11.256,11.117,10.992,10.905,10.831,10.723,10.667,10.614,10.550,10.537,10.448,10.408,SHORT,SERVER
SHORT_SERVER-248,24.249,20.721,18.919,17.419,16.500,16.069,15.799,15.659,15.581,15.519,15.514,15.497,15.523,15.545,15.587,15.615,15.679,15.741,15.854,15.854,15.955,16.031,16.110,16.151,SHORT,SERVER
SHORT_SERVER-249,23.197,19.587,17.796,16.719,15.802,15.319,15.085,15.000,14.916,14.894,14.863,14.883,14.878,14.893,14.945,15.001,15.070,15.126,15.179,15.261,15.304,15.414,15.453,15.543,SHORT,SERVER
SHORT_SERVER-24,3.056,2.175,1.803,1.340,1.026,0.619,0.561,0.485,0.461,0.410,0.387,0.345,0.308,0.305,0.294,0.292,0.219,0.170,0.169,0.213,0.190,0.179,0.181,0.233,SHORT,SERVER
SHORT_SERVER-250,22.334,18.706,16.995,15.509,14.735,14.255,13.941,13.734,13.635,13.515,13.456,13.397,13.359,13.332,13.335,13.334,13.332,13.342,13.355,13.396,13.386,13.405,13.416,13.428,SHORT,SERVER
SHORT_SERVER-251,20.756,18.061,16.607,15.342,14.650,14.278,14.032,13.872,13.790,13.745,13.648,13.554,13.499,13.465,13.413,13.383,13.371,13.348,13.332,13.312,13.302,13.293,13.262,13.238,SHORT,SERVER
SHORT_SERVER-252,22.816,19.822,17.934,16.562,15.646,15.203,14.795,14.514,14.379,14.229,14.083,13.974,13.894,13.788,13.725,13.662,13.626,13.566,13.541,13.520,13.507,13.469,13.474,13.445,SHORT,SERVER
SHORT_SERVER-253,24.103,20.154,18.270,16.563,15.603,14.881,14.384,14.021,13.765,13.554,13.424,13.327,13.191,13.135,13.054,13.040,12.992,12.959,12.937,12.917,12.938,12.930,12.919,12.950,SHORT,SERVER
SHORT_SERVER-254,5.725,4.658,4.242,3.860,3.751,2.942,2.957,2.823,2.853,2.818,2.825,2.577,2.599,2.592,2.620,2.619,2.619,2.611,2.622,2.648,2.662,2.655,2.693,2.708,SHORT,SERVER
SHORT_SERVER-255,5.367,4.204,3.723,3.494,3.454,2.798,2.660,2.550,2.491,2.511,2.497,2.279,2.303,2.326,2.332,2.317,2.324,2.319,2.352,2.357,2.356,2.386,2.424,2.433,SHORT,SERVER
SHORT_SERVER-256,5.400,4.658,3.814,3.523,3.499,3.454,3.326,3.208,3.125,3.070,2.945,2.937,2.895,2.885,2.880,2.747,2.745,2.770,2.685,2.617,2.651,2.582,2.658,2.625,SHORT,SERVER
SHORT_SERVER-257,6.171,3.722,3.229,3.110,3.062,2.380,2.222,2.139,2.160,2.139,2.176,1.960,1.957,1.978,2.022,2.015,2.031,2.023,2.066,2.077,2.114,2.145,2.175,2.217,SHORT,SERVER
SHORT_SERVER-258,0.360,0.251,0.205,0.213,0.174,0.171,0.170,0.169,0.169,0.170,0.170,0.171,0.171,0.171,0.172,0.173,0.173,0.170,0.170,0.174,0.174,0.175,0.175,0.176,SHORT,SERVER
SHORT_SERVER-259,0.836,0.663,0.699,0.631,0.575,0.578,0.583,0.585,0.588,0.590,0.591,0.591,0.591,0.592,0.593,0.592,0.593,0.595,0.593,0.593,0.598,0.599,0.599,0.599,SHORT,SERVER
SHORT_SERVER-25,2.870,1.192,1.075,1.023,0.973,0.894,0.921,0.988,1.043,1.046,0.877,0.830,0.851,0.881,0.867,0.747,0.730,0.741,0.760,0.751,0.763,0.748,0.718,0.686,SHORT,SERVER
SHORT_SERVER-260,22.570,19.710,15.986,13.401,11.797,10.653,9.584,8.717,7.639,6.805,6.592,6.413,6.154,5.849,5.230,4.973,3.849,3.723,3.556,3.238,3.429,3.073,2.956,2.828,SHORT,SERVER
SHORT_SERVER-261,30.489,26.874,18.754,15.055,11.801,9.092,7.094,5.533,5.145,3.927,3.093,2.667,2.500,2.304,2.124,2.072,1.794,1.637,1.481,1.521,1.358,1.441,1.502,1.351,SHORT,SERVER
SHORT_SERVER-262,8.499,6.135,4.540,3.845,3.422,2.930,2.658,2.444,2.224,2.097,2.095,1.979,1.798,1.753,1.810,1.683,1.608,1.529,1.519,1.619,1.669,1.563,1.585,1.473,SHORT,SERVER
SHORT_SERVER-263,24.005,21.233,16.881,13.970,11.545,10.089,7.649,6.534,5.686,4.924,3.869,3.745,3.310,2.624,2.569,2.353,2.033,1.803,1.596,1.770,1.509,1.581,1.610,1.692,SHORT,SERVER
SHORT_SERVER-264,6.411,5.144,4.742,4.256,4.278,3.797,3.677,3.536,3.501,3.454,3.439,3.382,3.370,3.341,3.359,3.372,3.303,3.257,3.277,3.262,3.177,3.197,2.572,2.747,SHORT,SERVER
SHORT_SERVER-265,33.123,23.437,17.213,16.062,15.122,14.761,14.608,14.606,14.661,14.723,14.775,14.847,14.923,15.000,15.090,15.169,15.245,15.335,15.395,15.474,15.553,15.626,15.690,15.782,SHORT,SERVER
SHORT_SERVER-266,31.842,23.704,20.349,19.250,18.220,17.895,18.013,18.153,18.286,18.430,18.554,18.678,18.798,18.925,19.044,19.168,19.276,19.394,19.491,19.600,19.714,19.797,19.902,19.994,SHORT,SERVER
SHORT_SERVER-267,23.127,18.896,13.709,12.756,12.346,12.190,12.057,12.057,12.057,12.124,12.235,12.286,12.413,12.478,12.584,12.685,12.781,12.796,12.799,12.890,12.966,13.129,13.153,13.194,SHORT,SERVER
SHORT_SERVER-268,24.602,22.649,20.735,19.787,19.296,19.021,18.850,18.773,18.785,18.810,18.838,18.870,18.910,18.943,18.994,19.023,19.070,19.096,19.121,19.177,19.218,19.273,19.294,19.321,SHORT,SERVER
SHORT_SERVER-269,13.930,11.921,10.172,9.224,8.387,7.769,7.472,7.074,6.890,6.768,6.724,6.588,6.529,6.537,6.535,6.612,6.640,6.498,6.543,6.425,6.374,6.437,6.512,6.346,SHORT,SERVER
SHORT_SERVER-26,1.730,1.672,1.654,1.647,1.642,1.640,1.639,1.637,1.637,1.637,1.636,1.636,1.635,1.635,1.637,1.636,1.635,1.630,1.633,1.630,1.636,1.636,1.635,1.634,SHORT,SERVER
SHORT_SERVER-270,13.626,12.037,10.255,8.354,6.718,5.257,5.386,4.928,4.644,4.544,4.554,4.318,4.168,3.937,3.944,4.060,3.956,3.797,3.779,3.789,3.675,3.717,3.645,3.641,SHORT,SERVER
SHORT_SERVER-271,12.606,11.572,8.479,7.313,6.233,5.035,4.849,4.646,4.574,4.381,4.301,4.107,4.061,3.943,3.925,3.831,3.778,3.765,3.690,3.756,3.698,3.693,3.670,3.702,SHORT,SERVER
SHORT_SERVER-272,5.218,4.370,2.739,2.409,1.250,1.221,1.129,1.081,1.004,1.008,0.943,0.932,0.920,0.874,0.844,0.830,0.837,0.827,0.819,0.884,0.840,0.827,0.801,0.765,SHORT,SERVER
SHORT_SERVER-273,2.478,1.536,1.408,1.336,1.258,1.229,1.239,1.230,1.244,1.236,1.218,1.226,1.225,1.210,1.220,1.208,1.196,1.209,1.201,1.202,1.206,1.204,1.213,1.212,SHORT,SERVER
SHORT_SERVER-274,3.054,3.075,2.119,1.835,1.624,1.397,1.458,1.382,1.187,1.301,1.161,1.107,1.141,1.181,1.056,1.031,1.080,0.989,1.000,0.966,0.988,0.963,0.938,0.940,SHORT,SERVER
SHORT_SERVER-275,2.001,1.410,1.250,1.232,1.211,1.201,1.177,1.181,1.198,1.175,1.160,1.158,1.163,1.165,1.158,1.157,1.157,1.167,1.152,1.156,1.183,1.170,1.153,1.165,SHORT,SERVER
SHORT_SERVER-276,4.612,7.678,3.873,3.826,3.619,3.525,3.518,1.243,1.237,1.262,1.227,1.225,1.222,1.220,1.219,1.218,1.219,1.215,1.216,1.207,1.196,1.227,1.194,1.184,SHORT,SERVER
SHORT_SERVER-277,0.393,0.357,0.366,0.335,0.333,0.327,0.323,0.323,0.322,0.321,0.319,0.318,0.318,0.317,0.317,0.316,0.315,0.313,0.313,0.313,0.315,0.315,0.315,0.315,SHORT,SERVER
SHORT_SERVER-278,6.334,5.153,4.140,3.145,2.823,2.671,2.379,2.237,2.260,2.111,2.032,2.012,2.000,1.998,1.952,1.929,1.808,1.801,1.801,1.830,1.805,1.755,1.739,1.745,SHORT,SERVER
SHORT_SERVER-279,1.647,1.198,1.141,1.117,1.104,1.094,1.093,1.094,1.099,1.099,1.100,1.099,1.093,1.101,1.108,1.104,1.097,1.098,1.086,1.096,1.084,1.086,1.093,1.093,SHORT,SERVER
SHORT_SERVER-27,0.950,0.551,0.542,0.308,0.307,0.302,0.296,0.295,0.290,0.292,0.104,0.100,0.092,0.101,0.103,0.100,0.094,0.095,0.096,0.114,0.109,0.108,0.104,0.108,SHORT,SERVER
SHORT_SERVER-280,23.503,20.046,17.246,14.740,13.296,12.156,11.476,11.108,10.831,10.608,10.487,10.346,10.268,10.107,10.034,10.036,10.050,10.010,10.089,10.056,10.031,10.070,10.088,10.078,SHORT,SERVER
SHORT_SERVER-281,5.828,4.956,3.686,2.913,2.723,2.406,2.292,2.301,2.290,2.224,2.233,2.238,2.216,2.182,2.087,1.983,1.966,1.940,1.936,1.928,1.965,1.915,1.910,1.985,SHORT,SERVER
SHORT_SERVER-282,4.604,3.538,3.339,2.291,2.130,1.915,1.845,1.816,1.831,1.789,1.725,1.798,1.764,1.771,1.640,1.571,1.638,1.576,1.573,1.623,1.578,1.582,1.566,1.565,SHORT,SERVER
SHORT_SERVER-283,13.135,8.907,8.656,8.620,8.845,8.365,8.187,7.952,7.843,7.321,5.598,6.070,5.474,5.427,5.378,4.924,4.662,5.157,4.003,4.167,3.836,4.028,4.142,3.939,SHORT,SERVER
SHORT_SERVER-284,4.745,4.473,3.353,2.754,2.529,2.296,2.185,2.150,2.104,2.134,2.146,2.098,2.104,2.018,2.083,1.866,1.863,1.893,1.860,1.873,1.841,1.827,1.853,1.862,SHORT,SERVER
SHORT_SERVER-285,5.253,4.129,3.159,2.437,2.201,1.969,1.939,1.931,1.932,1.928,1.876,1.857,1.805,1.755,1.730,1.676,1.662,1.650,1.642,1.644,1.650,1.647,1.611,1.646,SHORT,SERVER
SHORT_SERVER-286,12.122,11.745,10.050,9.230,9.075,9.016,7.971,7.474,7.441,6.760,7.039,7.252,6.864,5.950,5.438,5.894,4.773,4.742,4.378,3.260,3.611,3.171,2.641,2.488,SHORT,SERVER
SHORT_SERVER-287,11.199,10.368,9.425,8.539,8.384,8.323,7.720,7.257,6.614,6.556,6.457,6.710,6.243,4.409,4.469,6.136,4.066,4.627,4.280,4.178,4.410,2.808,2.931,3.042,SHORT,SERVER
SHORT_SERVER-288,8.916,4.790,3.961,3.424,3.176,2.816,2.579,2.518,2.350,2.362,2.416,2.257,2.275,2.225,2.185,2.105,2.316,2.094,2.109,2.138,2.221,2.179,2.099,2.193,SHORT,SERVER
SHORT_SERVER-289,6.839,3.670,3.155,3.049,2.726,2.619,2.533,2.494,2.365,2.451,2.311,2.282,2.268,2.332,2.369,2.285,2.304,2.398,2.267,2.293,2.269,2.272,2.206,2.287,SHORT,SERVER
SHORT_SERVER-28,3.511,1.204,0.875,0.749,0.693,0.679,0.652,0.551,0.572,0.579,0.544,0.536,0.547,0.536,0.525,0.534,0.554,0.542,0.550,0.563,0.575,0.586,0.562,0.567,SHORT,SERVER
SHORT_SERVER-290,4.191,3.139,2.611,2.209,1.998,1.947,1.814,1.784,1.702,1.698,1.656,1.677,1.660,1.636,1.603,1.529,1.549,1.531,1.517,1.500,1.534,1.538,1.505,1.516,SHORT,SERVER
SHORT_SERVER-291,14.880,11.782,11.576,11.067,10.795,10.711,10.574,10.450,10.327,10.159,9.956,9.566,9.348,9.311,9.309,9.343,9.249,9.357,9.405,9.364,9.402,9.390,9.379,9.404,SHORT,SERVER
SHORT_SERVER-292,1.960,1.092,0.895,0.744,0.675,0.651,0.618,0.604,0.578,0.560,0.540,0.550,0.522,0.531,0.526,0.516,0.498,0.509,0.517,0.509,0.491,0.513,0.546,0.510,SHORT,SERVER
SHORT_SERVER-293,12.948,6.249,5.184,4.545,4.116,3.863,3.982,3.480,3.348,3.309,3.202,3.215,3.137,3.245,3.169,3.135,2.978,3.206,3.100,3.123,3.212,3.116,3.052,3.111,SHORT,SERVER
SHORT_SERVER-29,0.225,0.187,0.173,0.167,0.164,0.162,0.161,0.161,0.160,0.160,0.160,0.160,0.160,0.159,0.160,0.160,0.160,0.155,0.156,0.155,0.159,0.159,0.159,0.159,SHORT,SERVER
SHORT_SERVER-2,8.077,6.915,5.920,5.345,4.929,4.652,4.514,4.280,4.168,4.043,3.972,3.874,3.800,3.742,3.687,3.653,3.631,3.596,3.560,3.546,3.535,3.470,3.425,3.425,SHORT,SERVER
SHORT_SERVER-30,0.094,0.052,0.042,0.035,0.032,0.030,0.029,0.029,0.028,0.028,0.028,0.028,0.028,0.028,0.027,0.027,0.027,0.024,0.026,0.022,0.027,0.027,0.027,0.024,SHORT,SERVER
SHORT_SERVER-31,0.101,0.059,0.044,0.037,0.034,0.033,0.033,0.031,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.027,0.024,0.029,0.029,0.029,0.029,0.029,0.029,SHORT,SERVER
SHORT_SERVER-32,2.173,0.470,0.427,0.352,0.267,0.272,0.283,0.280,0.239,0.257,0.288,0.274,0.269,0.274,0.257,0.256,0.277,0.278,0.255,0.271,0.256,0.264,0.260,0.257,SHORT,SERVER
SHORT_SERVER-33,0.238,0.193,0.180,0.173,0.169,0.165,0.166,0.164,0.163,0.163,0.162,0.162,0.162,0.162,0.162,0.162,0.160,0.157,0.156,0.156,0.161,0.161,0.161,0.160,SHORT,SERVER
SHORT_SERVER-34,0.451,0.440,0.392,0.309,0.247,0.232,0.237,0.257,0.259,0.256,0.239,0.270,0.250,0.247,0.231,0.247,0.229,0.225,0.255,0.243,0.228,0.217,0.194,0.214,SHORT,SERVER
SHORT_SERVER-35,0.178,0.116,0.096,0.090,0.093,0.092,0.090,0.090,0.090,0.088,0.088,0.087,0.088,0.087,0.087,0.083,0.083,0.081,0.082,0.085,0.086,0.086,0.086,0.085,SHORT,SERVER
SHORT_SERVER-36,0.175,0.112,0.094,0.087,0.089,0.089,0.088,0.087,0.087,0.086,0.085,0.084,0.084,0.084,0.084,0.084,0.079,0.078,0.078,0.078,0.080,0.083,0.083,0.082,SHORT,SERVER
SHORT_SERVER-37,0.179,0.111,0.097,0.090,0.094,0.093,0.092,0.091,0.090,0.089,0.089,0.087,0.088,0.087,0.087,0.086,0.082,0.082,0.082,0.082,0.086,0.080,0.083,0.086,SHORT,SERVER
SHORT_SERVER-38,0.177,0.112,0.095,0.089,0.090,0.092,0.091,0.093,0.087,0.087,0.086,0.085,0.086,0.085,0.085,0.084,0.084,0.079,0.078,0.078,0.078,0.083,0.083,0.083,SHORT,SERVER
SHORT_SERVER-39,0.152,0.098,0.085,0.080,0.083,0.082,0.081,0.082,0.081,0.081,0.081,0.079,0.079,0.079,0.079,0.079,0.079,0.073,0.076,0.074,0.079,0.079,0.079,0.079,SHORT,SERVER
SHORT_SERVER-3,7.753,6.556,5.495,4.873,4.486,4.175,3.978,3.787,3.654,3.541,3.458,3.382,3.290,3.232,3.176,3.136,3.102,3.069,3.000,3.010,2.956,2.933,2.901,2.866,SHORT,SERVER
SHORT_SERVER-40,0.201,0.136,0.114,0.106,0.107,0.106,0.103,0.101,0.100,0.100,0.100,0.099,0.098,0.093,0.098,0.097,0.093,0.092,0.095,0.090,0.095,0.095,0.095,0.094,SHORT,SERVER
SHORT_SERVER-41,6.757,6.757,6.657,6.544,6.507,6.503,6.494,6.492,6.491,6.497,6.497,6.489,6.476,6.478,6.479,6.478,6.472,6.474,6.478,6.486,6.483,6.484,6.432,6.390,SHORT,SERVER
SHORT_SERVER-42,3.635,3.590,3.578,3.572,3.569,3.567,3.567,3.566,3.565,3.566,3.566,3.565,3.565,3.565,3.566,3.565,3.565,3.566,3.565,3.561,3.565,3.565,3.565,3.565,SHORT,SERVER
SHORT_SERVER-43,3.206,3.487,3.349,2.269,2.178,2.174,2.035,2.033,2.064,2.010,2.053,1.342,1.211,1.942,1.288,1.974,1.903,1.923,1.316,1.278,1.958,1.364,1.334,1.306,SHORT,SERVER
SHORT_SERVER-44,15.479,15.762,15.093,14.864,14.746,14.675,14.512,14.504,14.492,14.502,14.536,14.531,14.551,14.581,14.621,14.636,14.671,14.686,14.719,14.756,14.774,14.811,14.834,14.854,SHORT,SERVER
SHORT_SERVER-45,15.697,13.670,13.643,13.384,13.395,13.446,13.499,13.553,13.602,13.669,13.718,13.781,13.845,13.890,13.937,14.002,14.048,14.070,14.124,14.169,14.190,14.239,14.264,14.278,SHORT,SERVER
SHORT_SERVER-46,10.198,9.840,9.675,9.501,9.259,9.075,9.015,9.010,8.990,8.994,9.002,8.999,9.020,9.035,9.056,9.076,9.087,9.110,9.127,9.150,9.148,9.168,9.180,9.219,SHORT,SERVER
SHORT_SERVER-47,9.179,9.084,9.256,8.968,8.846,8.706,8.681,8.663,8.661,8.661,8.668,8.667,8.709,8.706,8.722,8.734,8.769,8.768,8.785,8.788,8.804,8.835,8.839,8.862,SHORT,SERVER
SHORT_SERVER-48,3.037,2.994,2.980,2.974,2.973,2.971,2.969,2.969,2.968,2.968,2.968,2.968,2.968,2.968,2.968,2.968,2.964,2.963,2.963,2.963,2.968,2.968,2.968,2.968,SHORT,SERVER
SHORT_SERVER-49,28.686,19.488,19.268,18.806,18.782,18.830,18.953,19.053,19.180,19.293,19.435,19.536,19.701,19.819,19.925,20.040,20.093,20.167,20.254,20.321,20.383,20.443,20.519,20.562,SHORT,SERVER
SHORT_SERVER-4,7.710,6.004,4.744,4.021,3.623,3.246,2.983,2.823,2.718,2.528,2.379,2.221,2.132,2.094,2.015,1.962,1.937,1.881,1.776,1.788,1.684,1.631,1.612,1.586,SHORT,SERVER
SHORT_SERVER-50,11.298,11.103,10.977,10.684,10.369,10.162,10.114,10.029,10.047,10.080,10.044,10.074,10.108,10.129,10.165,10.177,10.206,10.222,10.267,10.275,10.302,10.304,10.341,10.364,SHORT,SERVER
SHORT_SERVER-51,4.650,4.594,4.590,4.583,4.578,4.576,4.575,4.575,4.574,4.573,4.573,4.573,4.572,4.572,4.572,4.572,4.568,4.567,4.568,4.568,4.572,4.572,4.572,4.568,SHORT,SERVER
SHORT_SERVER-52,5.061,5.073,4.943,4.613,4.549,4.506,4.488,4.505,4.500,4.484,4.498,4.200,4.500,4.457,4.442,4.452,4.487,4.442,4.457,4.489,4.488,4.303,4.304,4.278,SHORT,SERVER
SHORT_SERVER-53,4.455,4.469,4.289,3.699,3.479,3.385,3.346,3.320,3.330,3.325,3.325,2.971,2.730,3.276,3.255,3.268,3.301,3.278,2.745,3.249,2.742,3.296,3.303,2.706,SHORT,SERVER
SHORT_SERVER-54,18.531,13.749,11.300,10.862,10.819,10.849,10.807,10.873,10.911,11.004,11.099,11.154,11.225,11.313,11.393,11.446,11.522,11.594,11.684,11.761,11.814,11.865,11.954,11.997,SHORT,SERVER
SHORT_SERVER-55,9.939,5.974,5.265,5.035,5.008,4.986,5.012,5.017,5.017,5.031,5.062,5.060,5.040,5.078,5.074,5.113,5.111,5.194,5.198,5.130,5.168,5.154,5.184,5.168,SHORT,SERVER
SHORT_SERVER-56,4.169,4.194,4.113,3.693,3.516,3.489,3.429,3.447,3.494,3.448,3.466,3.451,3.062,3.434,3.420,3.425,3.423,3.422,3.445,3.434,3.463,3.450,3.080,3.070,SHORT,SERVER
SHORT_SERVER-57,32.245,27.863,23.806,21.198,20.208,19.996,19.860,20.142,20.141,20.204,20.321,20.439,20.548,20.662,20.816,20.950,21.048,21.168,21.237,21.396,21.510,21.627,21.759,21.861,SHORT,SERVER
SHORT_SERVER-58,14.318,14.253,13.016,12.614,12.541,12.543,12.464,12.560,12.513,12.560,12.646,12.700,12.760,12.835,12.902,12.970,13.030,13.079,13.144,13.211,13.263,13.331,13.375,13.441,SHORT,SERVER
SHORT_SERVER-59,5.693,5.627,5.529,5.308,5.200,5.162,5.163,5.165,5.170,5.193,5.181,4.976,4.994,4.990,5.193,5.190,5.191,5.190,5.200,4.996,5.211,5.186,5.009,5.002,SHORT,SERVER
SHORT_SERVER-5,3.257,1.473,1.192,1.023,0.927,0.869,0.818,0.785,0.762,0.735,0.719,0.708,0.695,0.683,0.671,0.663,0.661,0.653,0.651,0.647,0.646,0.641,0.639,0.633,SHORT,SERVER
SHORT_SERVER-60,15.834,14.855,14.744,14.515,14.379,14.358,14.385,14.393,14.400,14.437,14.523,14.609,14.684,14.744,14.817,14.889,14.938,15.011,15.044,15.110,15.166,15.208,15.255,15.304,SHORT,SERVER
SHORT_SERVER-61,27.116,22.995,19.893,18.052,17.915,17.914,17.926,18.078,18.180,18.327,18.461,18.599,18.720,18.874,19.008,19.154,19.250,19.391,19.510,19.657,19.785,19.922,19.992,20.142,SHORT,SERVER
SHORT_SERVER-62,5.479,5.367,5.326,5.288,5.295,5.291,5.299,5.293,5.298,5.303,5.304,5.309,5.311,5.313,5.316,5.321,5.322,5.323,5.331,5.325,5.323,5.323,5.328,5.328,SHORT,SERVER
SHORT_SERVER-63,6.884,6.714,6.641,6.612,6.611,6.613,6.621,6.629,6.634,6.639,6.651,6.651,6.654,6.653,6.656,6.661,6.667,6.687,6.673,6.678,6.670,6.683,6.679,6.680,SHORT,SERVER
SHORT_SERVER-64,7.197,6.763,6.163,6.208,5.987,5.908,5.911,5.923,5.942,5.966,6.001,6.037,6.079,6.114,6.155,6.190,6.216,6.273,6.307,6.344,6.384,6.410,6.457,6.495,SHORT,SERVER
SHORT_SERVER-65,12.687,12.343,9.349,8.890,8.862,8.874,8.910,8.985,9.022,9.098,9.164,9.228,9.297,9.383,9.446,9.511,9.583,9.642,9.726,9.793,9.854,9.926,9.987,10.053,SHORT,SERVER
SHORT_SERVER-66,11.422,9.287,7.560,7.274,7.252,7.286,7.319,7.376,7.432,7.488,7.541,7.610,7.659,7.731,7.776,7.831,7.884,7.943,8.000,8.064,8.097,8.164,8.211,8.254,SHORT,SERVER
SHORT_SERVER-67,15.992,15.452,14.652,14.419,14.476,14.201,14.137,14.196,14.265,14.313,14.437,14.538,14.639,14.731,14.850,14.949,15.056,15.160,15.270,15.364,15.479,15.557,15.661,15.774,SHORT,SERVER
SHORT_SERVER-68,6.535,6.766,4.851,4.691,4.481,4.489,4.484,4.511,4.550,4.566,4.596,4.616,4.672,4.692,4.722,4.754,4.778,4.817,4.854,4.875,4.920,4.957,4.992,5.008,SHORT,SERVER
SHORT_SERVER-69,14.007,10.865,8.380,7.157,6.529,6.314,6.156,5.994,5.863,5.784,5.742,5.686,5.675,5.639,5.635,5.655,5.616,5.605,5.646,5.660,5.670,5.698,5.721,5.734,SHORT,SERVER
SHORT_SERVER-6,6.152,3.601,2.838,2.509,2.300,2.086,1.972,1.940,1.899,1.790,1.796,1.752,1.745,1.716,1.715,1.726,1.723,1.704,1.705,1.696,1.668,1.703,1.685,1.672,SHORT,SERVER
SHORT_SERVER-70,12.947,11.662,9.865,8.891,8.108,7.963,7.593,7.303,7.076,6.903,6.823,6.783,6.717,6.702,6.658,6.658,6.628,6.661,6.650,6.686,6.687,6.697,6.710,6.713,SHORT,SERVER
SHORT_SERVER-71,12.712,8.673,8.011,5.494,4.559,4.225,3.831,3.682,3.558,3.566,3.442,3.450,3.272,3.225,3.217,3.159,3.069,2.996,3.112,2.971,2.986,3.047,2.930,2.950,SHORT,SERVER
SHORT_SERVER-72,12.873,12.838,12.806,12.712,11.557,11.351,11.121,10.966,10.761,10.444,10.259,10.021,9.735,9.498,9.312,9.187,9.075,8.918,8.797,8.740,8.639,8.674,8.653,8.617,SHORT,SERVER
SHORT_SERVER-73,9.315,5.663,4.603,4.443,4.197,4.260,4.062,3.799,3.915,3.895,3.971,4.020,3.783,3.831,3.897,3.740,3.802,3.779,3.860,3.782,3.766,3.780,3.789,3.814,SHORT,SERVER
SHORT_SERVER-74,4.990,3.882,3.001,2.196,2.213,2.107,2.060,1.996,1.983,1.991,1.927,1.994,1.966,1.856,1.801,1.686,1.493,1.520,1.470,1.504,1.535,1.477,1.394,1.265,SHORT,SERVER
SHORT_SERVER-75,20.794,13.572,13.877,11.185,11.358,9.166,8.559,8.315,8.231,8.129,8.069,8.015,7.991,8.034,8.119,8.220,8.293,8.289,8.233,8.130,8.168,8.125,8.183,8.261,SHORT,SERVER
SHORT_SERVER-76,6.853,4.795,3.644,3.066,2.822,2.622,2.415,2.274,2.195,2.142,2.096,2.048,2.030,1.989,1.961,1.957,1.911,1.918,1.891,1.901,1.891,1.876,1.862,1.859,SHORT,SERVER
SHORT_SERVER-77,3.685,2.957,2.568,2.294,2.181,2.099,1.973,1.890,1.827,1.788,1.752,1.704,1.679,1.640,1.602,1.588,1.563,1.538,1.527,1.512,1.495,1.494,1.495,1.492,SHORT,SERVER
SHORT_SERVER-78,4.776,2.782,2.762,2.748,2.743,2.741,2.743,2.733,2.730,2.731,2.726,2.722,2.721,2.724,2.720,2.717,2.720,2.716,2.709,2.704,2.700,2.684,2.686,2.687,SHORT,SERVER
SHORT_SERVER-79,3.159,2.340,1.989,1.852,1.718,1.632,1.537,1.500,1.462,1.436,1.410,1.388,1.376,1.360,1.357,1.357,1.351,1.347,1.341,1.331,1.334,1.325,1.329,1.324,SHORT,SERVER
SHORT_SERVER-7,6.153,3.490,2.929,2.384,1.963,1.726,1.635,1.387,1.360,1.346,1.250,1.292,1.230,1.223,1.094,1.009,1.002,0.804,0.784,0.778,0.771,0.772,0.767,0.763,SHORT,SERVER
SHORT_SERVER-80,2.406,1.924,1.760,1.670,1.593,1.523,1.471,1.427,1.383,1.363,1.358,1.337,1.326,1.332,1.323,1.303,1.301,1.320,1.324,1.336,1.345,1.331,1.307,1.304,SHORT,SERVER
SHORT_SERVER-81,17.344,12.287,9.870,8.373,7.358,6.842,6.426,6.044,5.811,5.652,5.468,5.328,5.267,5.152,5.070,5.052,5.000,4.894,4.864,4.859,4.817,4.787,4.798,4.776,SHORT,SERVER
SHORT_SERVER-82,19.630,14.762,11.877,10.152,9.458,8.798,8.484,8.217,8.003,7.843,7.735,7.665,7.559,7.492,7.412,7.370,7.352,7.329,7.305,7.267,7.264,7.240,7.240,7.269,SHORT,SERVER
SHORT_SERVER-83,5.988,4.510,4.025,3.760,3.615,3.463,3.388,3.314,3.178,3.119,3.087,3.059,3.009,2.955,2.983,2.927,2.932,2.949,2.970,2.943,2.894,2.928,2.954,2.960,SHORT,SERVER
SHORT_SERVER-84,16.403,12.109,10.038,8.776,8.043,7.463,7.178,6.901,6.727,6.579,6.458,6.338,6.249,6.177,6.091,6.032,5.984,5.986,5.942,5.952,5.912,5.924,5.916,5.934,SHORT,SERVER
SHORT_SERVER-85,5.990,5.154,4.504,3.804,3.328,3.143,2.878,2.711,2.541,2.508,2.466,2.432,2.433,2.452,2.409,2.409,2.392,2.407,2.400,2.440,2.467,2.392,2.414,2.457,SHORT,SERVER
SHORT_SERVER-86,12.660,9.728,7.810,6.398,5.488,4.942,4.450,4.111,3.936,3.741,3.655,3.558,3.438,3.365,3.313,3.295,3.179,3.140,3.046,3.048,3.022,2.990,2.982,2.974,SHORT,SERVER
SHORT_SERVER-87,16.206,13.142,10.957,9.568,8.838,8.280,7.835,7.540,7.347,7.140,6.994,6.789,6.714,6.595,6.504,6.457,6.410,6.378,6.315,6.265,6.265,6.255,6.246,6.208,SHORT,SERVER
SHORT_SERVER-88,8.530,6.713,5.454,4.834,4.503,4.310,4.125,3.997,3.901,3.821,3.769,3.680,3.641,3.609,3.598,3.581,3.571,3.549,3.550,3.548,3.543,3.539,3.548,3.542,SHORT,SERVER
SHORT_SERVER-89,18.785,13.736,10.989,9.539,8.698,8.143,7.692,7.435,7.164,6.997,6.846,6.707,6.636,6.569,6.493,6.465,6.424,6.349,6.367,6.384,6.364,6.362,6.344,6.349,SHORT,SERVER
SHORT_SERVER-8,9.343,5.788,4.739,4.115,3.622,3.338,3.154,3.060,3.023,2.967,2.872,2.833,2.811,2.816,2.760,2.644,2.611,2.488,2.487,2.477,2.466,2.421,2.446,2.445,SHORT,SERVER
SHORT_SERVER-90,17.884,13.342,14.607,14.676,10.156,9.755,9.454,9.288,9.073,8.954,8.909,8.813,8.796,8.681,8.681,8.673,8.624,8.682,8.692,8.687,8.667,8.608,8.621,8.646,SHORT,SERVER
SHORT_SERVER-91,19.779,14.615,11.996,10.722,9.856,9.295,8.940,8.646,8.489,8.332,8.217,8.106,8.044,8.016,7.958,7.927,7.908,7.913,7.924,7.937,7.907,7.880,7.938,7.960,SHORT,SERVER
SHORT_SERVER-92,17.526,12.659,10.170,8.770,7.982,7.449,7.057,6.805,6.572,6.424,6.287,6.155,6.036,5.941,5.895,5.854,5.780,5.752,5.741,5.708,5.728,5.674,5.691,5.676,SHORT,SERVER
SHORT_SERVER-93,19.870,14.607,11.991,10.450,9.453,8.687,8.232,7.849,7.605,7.370,7.224,7.065,6.936,6.848,6.746,6.676,6.615,6.588,6.544,6.525,6.522,6.501,6.504,6.500,SHORT,SERVER
SHORT_SERVER-94,16.755,12.945,10.897,9.706,8.996,8.482,8.090,7.784,7.536,7.372,7.219,7.089,6.945,6.843,6.788,6.692,6.675,6.606,6.582,6.573,6.553,6.557,6.561,6.544,SHORT,SERVER
SHORT_SERVER-95,17.504,12.894,10.550,9.187,8.391,7.774,7.203,6.901,6.565,6.346,6.155,5.995,5.854,5.689,5.603,5.539,5.464,5.411,5.359,5.337,5.327,5.310,5.307,5.286,SHORT,SERVER
SHORT_SERVER-96,8.433,7.104,14.822,5.595,5.480,5.348,5.340,5.324,5.340,5.370,5.395,5.411,5.428,5.449,5.472,5.502,5.515,5.533,5.574,5.601,5.620,5.650,5.670,5.699,SHORT,SERVER
SHORT_SERVER-97,10.590,9.595,8.635,8.411,8.365,8.332,8.313,8.229,8.206,8.247,8.306,8.363,8.430,8.489,8.544,8.591,8.638,8.671,8.727,8.759,8.792,8.829,8.874,8.907,SHORT,SERVER
SHORT_SERVER-98,19.898,8.391,6.398,6.248,6.056,5.987,5.959,5.947,5.989,6.027,6.059,6.076,6.109,6.152,6.185,6.218,6.245,6.293,6.339,6.383,6.420,6.463,6.504,6.568,SHORT,SERVER
SHORT_SERVER-99,22.603,20.004,17.188,16.598,16.447,16.437,16.540,16.631,16.767,16.894,17.020,17.136,17.249,17.354,17.469,17.570,17.677,17.785,17.876,17.960,18.051,18.133,18.216,18.279,SHORT,SERVER
SHORT_SERVER-9,5.000,2.724,1.875,1.423,1.381,1.230,0.963,0.880,0.828,0.786,0.757,0.748,0.697,0.596,0.580,0.474,0.612,0.540,0.534,0.467,0.468,0.445,0.445,0.448,SHORT,SERVER
SHORT_MOBILE-100,3.656,3.493,1.654,1.300,1.359,0.936,1.136,0.846,0.798,0.793,0.784,0.767,0.732,0.587,0.567,0.486,0.579,0.569,0.585,0.504,0.525,0.496,0.530,0.546,SHORT,MOBILE
SHORT_MOBILE-101,0.702,0.549,0.551,0.553,0.511,0.469,0.470,0.472,0.439,0.449,0.461,0.445,0.455,0.458,0.439,0.436,0.435,0.435,0.438,0.444,0.434,0.436,0.414,0.417,SHORT,MOBILE
SHORT_MOBILE-102,15.444,14.149,13.028,12.031,11.739,11.555,11.424,11.024,10.700,10.550,10.542,10.507,10.473,10.471,10.450,10.475,10.462,10.453,10.456,10.442,10.449,10.452,10.437,10.465,SHORT,MOBILE
SHORT_MOBILE-103,7.589,7.391,6.719,3.449,3.458,3.497,3.414,3.422,3.169,3.158,3.478,3.390,3.489,3.516,3.539,3.554,3.539,3.229,3.548,3.548,3.527,3.562,3.523,3.561,SHORT,MOBILE
SHORT_MOBILE-104,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,SHORT,MOBILE
SHORT_MOBILE-105,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,SHORT,MOBILE
SHORT_MOBILE-106,18.768,14.461,10.936,10.427,10.255,10.101,10.016,9.337,9.315,9.362,9.340,9.390,9.444,9.463,9.550,9.565,9.617,9.658,9.692,9.725,9.767,9.796,9.843,10.342,SHORT,MOBILE
SHORT_MOBILE-107,13.665,6.279,5.267,4.579,4.203,3.792,3.313,3.112,3.097,3.031,2.925,2.891,2.860,2.834,2.834,2.784,2.740,2.719,2.679,2.643,2.631,2.619,2.606,2.608,SHORT,MOBILE
SHORT_MOBILE-10,14.913,13.882,11.394,10.485,10.390,10.233,9.997,10.021,10.065,10.087,10.137,10.179,10.232,10.284,10.335,10.400,10.425,10.467,10.507,10.569,10.602,10.667,10.696,10.760,SHORT,MOBILE
SHORT_MOBILE-11,11.272,9.849,8.762,8.210,8.012,7.956,7.954,7.977,7.986,8.008,8.032,8.074,8.117,8.141,8.185,8.228,8.268,8.312,8.347,8.387,8.429,8.461,8.508,8.547,SHORT,MOBILE
SHORT_MOBILE-12,21.649,18.312,17.421,17.161,16.710,16.733,16.854,16.944,17.125,17.232,17.090,16.831,16.752,16.588,16.456,16.379,16.363,16.355,16.147,16.371,16.165,16.347,16.120,16.128,SHORT,MOBILE
SHORT_MOBILE-13,5.020,4.962,2.797,3.041,1.625,1.657,1.627,1.643,1.646,1.637,1.628,1.636,1.651,1.657,1.644,1.641,1.627,1.618,1.629,1.630,1.653,1.644,1.641,1.633,SHORT,MOBILE
SHORT_MOBILE-14,16.346,15.039,13.721,11.680,11.104,10.794,10.290,10.086,10.027,9.879,9.745,9.645,9.630,9.570,9.522,9.511,9.511,9.526,9.509,9.550,9.534,9.556,9.560,9.553,SHORT,MOBILE
SHORT_MOBILE-15,8.050,2.681,2.649,2.381,2.362,2.264,2.231,2.087,1.551,1.406,1.272,1.133,1.013,0.980,0.947,0.981,0.836,0.811,0.740,0.722,0.723,0.742,0.831,0.748,SHORT,MOBILE
SHORT_MOBILE-16,10.328,9.756,9.386,9.155,9.092,8.956,8.938,8.955,8.972,8.987,9.004,9.012,9.040,9.063,9.100,9.126,9.150,9.186,9.215,9.244,9.285,9.326,9.356,9.370,SHORT,MOBILE
SHORT_MOBILE-17,5.802,3.824,3.537,2.543,2.233,1.947,1.617,1.478,1.343,1.309,1.295,1.299,1.244,1.245,1.257,1.255,1.281,1.279,1.292,1.296,1.292,1.305,1.312,1.328,SHORT,MOBILE
SHORT_MOBILE-18,2.050,1.698,1.496,1.494,1.448,1.475,1.448,1.399,1.397,1.396,1.396,1.398,1.397,1.397,1.397,1.396,1.397,1.395,1.393,1.395,1.394,1.395,1.396,1.398,SHORT,MOBILE
SHORT_MOBILE-19,0.013,0.010,0.010,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.010,0.010,0.010,0.010,0.010,0.010,0.010,0.010,0.010,0.010,0.010,SHORT,MOBILE
SHORT_MOBILE-1,17.450,7.294,5.068,5.077,3.888,3.945,4.406,4.407,4.269,3.957,3.906,3.598,3.425,3.441,3.322,3.194,3.132,3.078,2.957,2.772,2.873,2.744,2.787,2.792,SHORT,MOBILE
SHORT_MOBILE-20,0.011,0.009,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,SHORT,MOBILE
SHORT_MOBILE-21,0.013,0.010,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,0.009,SHORT,MOBILE
SHORT_MOBILE-22,12.160,8.607,7.423,7.253,7.203,7.178,7.151,7.145,7.142,7.130,7.131,7.159,7.146,7.166,7.191,7.219,7.271,7.236,7.318,7.303,7.317,7.348,7.390,7.392,SHORT,MOBILE
SHORT_MOBILE-23,8.445,8.538,4.196,1.677,1.565,1.393,1.391,1.414,1.381,1.399,1.379,1.403,1.377,1.384,1.391,1.378,1.378,1.379,1.380,1.432,1.382,1.378,1.393,1.380,SHORT,MOBILE
SHORT_MOBILE-24,1.857,1.826,1.322,1.293,1.318,0.935,0.941,0.956,1.084,1.198,0.952,0.960,0.961,0.896,0.904,0.896,0.926,0.865,0.873,0.895,0.927,0.918,0.860,0.863,SHORT,MOBILE
SHORT_MOBILE-25,3.134,3.134,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,3.085,SHORT,MOBILE
SHORT_MOBILE-26,16.048,15.828,12.650,11.699,11.167,11.117,10.973,10.938,10.571,10.319,10.257,10.175,10.100,10.057,10.062,10.050,10.057,10.057,10.051,10.002,10.020,9.912,10.013,9.814,SHORT,MOBILE
SHORT_MOBILE-27,0.014,0.011,0.009,0.007,0.006,0.006,0.006,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,SHORT,MOBILE
SHORT_MOBILE-28,11.502,7.248,5.321,3.995,3.606,3.184,2.539,2.249,2.042,1.843,1.845,1.812,1.776,1.688,1.599,1.442,1.352,1.325,1.203,1.172,1.245,1.154,1.214,1.097,SHORT,MOBILE
SHORT_MOBILE-29,0.012,0.010,0.008,0.007,0.006,0.006,0.006,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.005,0.007,0.007,0.007,0.007,0.007,0.007,0.007,0.006,SHORT,MOBILE
SHORT_MOBILE-2,32.964,31.714,28.782,28.239,27.901,27.581,27.525,27.512,27.562,27.597,27.642,27.690,27.797,27.799,27.818,27.815,27.959,27.982,28.015,27.965,27.990,27.966,28.028,28.056,SHORT,MOBILE
SHORT_MOBILE-30,0.900,1.149,1.233,0.868,0.747,0.747,0.748,0.749,0.749,0.749,0.750,0.750,0.750,0.751,0.751,0.751,0.752,0.752,0.752,0.753,0.753,0.753,0.753,0.753,SHORT,MOBILE
SHORT_MOBILE-31,5.040,4.346,3.745,3.425,3.295,3.149,3.063,2.662,2.376,2.248,2.162,2.136,2.093,2.055,2.024,1.978,1.929,1.884,1.876,1.867,1.840,1.837,1.841,1.831,SHORT,MOBILE
SHORT_MOBILE-32,12.955,8.392,6.946,6.024,5.519,4.946,4.652,4.462,4.306,4.079,3.976,3.768,3.837,3.666,3.556,3.545,3.540,3.424,3.503,3.388,3.317,3.364,3.190,3.410,SHORT,MOBILE
SHORT_MOBILE-33,16.411,8.899,7.131,5.922,5.087,4.659,4.158,3.857,3.877,3.552,3.383,3.275,3.154,3.065,2.986,2.940,2.846,2.854,2.833,2.715,2.674,2.546,2.578,2.511,SHORT,MOBILE
SHORT_MOBILE-34,7.666,3.203,2.609,3.076,2.017,1.955,1.928,1.909,1.883,1.953,1.902,1.818,1.875,1.802,1.794,1.782,1.775,1.813,1.277,1.222,1.399,1.068,1.068,1.047,SHORT,MOBILE
SHORT_MOBILE-35,21.464,11.277,9.588,6.419,5.476,5.953,5.567,4.374,3.753,4.049,3.581,3.639,3.394,3.332,3.234,3.037,3.046,3.093,3.027,2.999,2.895,2.930,2.918,2.878,SHORT,MOBILE
SHORT_MOBILE-36,14.461,6.857,4.928,4.396,3.629,3.623,3.433,3.262,3.003,2.679,2.610,2.489,2.522,2.492,2.402,2.426,2.387,2.340,2.298,2.331,2.287,2.228,2.237,2.243,SHORT,MOBILE
SHORT_MOBILE-37,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,SHORT,MOBILE
SHORT_MOBILE-38,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,SHORT,MOBILE
SHORT_MOBILE-39,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,SHORT,MOBILE
SHORT_MOBILE-3,6.547,4.461,4.359,4.334,4.261,4.282,4.296,4.282,4.274,4.257,4.305,4.292,4.293,4.290,4.285,4.292,4.256,4.280,4.259,4.270,4.270,4.263,4.244,4.226,SHORT,MOBILE
SHORT_MOBILE-40,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,SHORT,MOBILE
SHORT_MOBILE-41,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,SHORT,MOBILE
SHORT_MOBILE-42,2.287,2.287,2.287,2.287,2.287,2.287,2.287,2.292,2.292,2.296,2.292,2.292,2.296,2.292,2.292,2.287,1.902,2.292,2.292,2.292,2.296,2.292,1.884,1.879,SHORT,MOBILE
SHORT_MOBILE-43,1.829,1.829,1.829,1.829,1.829,1.829,1.829,1.829,1.829,1.829,1.829,1.829,1.829,1.829,1.829,1.829,1.829,1.829,1.829,1.829,1.829,1.829,1.829,1.829,SHORT,MOBILE
SHORT_MOBILE-44,7.314,6.758,6.446,6.702,6.218,6.163,6.109,6.194,6.099,6.100,6.091,6.116,6.134,6.143,6.123,6.174,6.202,6.214,6.244,6.286,6.334,6.382,6.406,6.431,SHORT,MOBILE
SHORT_MOBILE-45,13.866,10.431,10.186,9.540,9.101,8.681,7.711,7.309,6.924,6.182,5.758,5.711,5.651,5.460,5.130,4.860,4.883,4.843,4.391,4.080,4.400,4.224,4.172,4.039,SHORT,MOBILE
SHORT_MOBILE-46,13.723,11.469,10.808,10.349,9.978,9.807,9.317,9.007,8.855,8.511,8.548,8.362,8.380,8.171,8.368,8.143,7.918,7.664,7.388,7.194,7.202,7.071,7.168,7.171,SHORT,MOBILE
SHORT_MOBILE-47,0.928,0.135,0.195,0.179,0.163,0.182,0.182,0.184,0.189,0.190,0.185,0.142,0.143,0.147,0.140,0.184,0.185,0.188,0.187,0.204,0.198,0.168,0.160,0.150,SHORT,MOBILE
SHORT_MOBILE-48,1.046,0.374,0.483,0.592,0.708,0.595,0.700,0.598,0.703,0.703,0.813,1.030,1.033,0.814,0.598,0.707,0.709,0.704,0.614,0.610,0.607,0.710,0.718,0.824,SHORT,MOBILE
SHORT_MOBILE-49,11.856,5.415,4.761,3.904,3.731,2.967,2.748,2.586,2.537,2.491,2.459,2.417,2.346,2.309,2.264,2.224,2.068,2.012,1.995,1.943,1.920,1.920,1.910,1.913,SHORT,MOBILE
SHORT_MOBILE-4,16.596,14.024,13.735,13.247,12.846,12.940,13.140,13.301,12.897,12.849,12.330,11.982,11.861,11.995,12.034,11.996,12.069,12.184,12.217,12.197,12.250,12.299,12.215,12.179,SHORT,MOBILE
SHORT_MOBILE-50,13.135,1.219,0.824,0.754,0.709,0.688,0.723,0.733,0.755,0.743,0.758,0.756,0.763,0.771,0.792,0.798,0.795,0.812,0.809,0.830,0.841,0.843,0.875,0.857,SHORT,MOBILE
SHORT_MOBILE-51,2.028,1.606,1.756,1.185,1.096,0.954,0.936,0.937,0.920,0.956,0.937,0.938,0.991,0.959,0.957,0.975,0.993,0.991,1.020,0.994,0.958,0.994,0.994,0.835,SHORT,MOBILE
SHORT_MOBILE-52,12.659,11.966,10.652,10.139,9.919,9.977,10.040,10.119,10.152,10.209,10.261,10.317,10.360,10.427,10.463,10.510,10.566,10.593,10.648,10.694,10.735,10.758,10.801,10.867,SHORT,MOBILE
SHORT_MOBILE-53,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,0.461,SHORT,MOBILE
SHORT_MOBILE-54,0.237,0.238,0.238,0.238,0.238,0.239,0.239,0.239,0.239,0.239,0.239,0.239,0.239,0.239,0.239,0.240,0.240,0.239,0.239,0.239,0.239,0.239,0.239,0.239,SHORT,MOBILE
SHORT_MOBILE-55,0.118,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.119,0.120,0.119,0.120,0.120,0.120,0.120,0.120,0.120,SHORT,MOBILE
SHORT_MOBILE-56,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,0.030,SHORT,MOBILE
SHORT_MOBILE-57,0.007,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,0.008,SHORT,MOBILE
SHORT_MOBILE-58,0.127,0.126,0.126,0.125,0.126,0.126,0.125,0.125,0.126,0.126,0.126,0.125,0.126,0.125,0.125,0.126,0.125,0.125,0.126,0.125,0.126,0.125,0.125,0.125,SHORT,MOBILE
SHORT_MOBILE-59,5.535,4.865,4.229,3.921,3.641,3.761,3.517,3.493,3.426,3.418,3.404,3.405,3.414,3.421,3.412,3.414,3.416,3.434,3.437,3.442,3.460,3.465,3.485,3.495,SHORT,MOBILE
SHORT_MOBILE-5,5.603,5.284,5.235,5.216,5.202,5.198,5.193,5.184,5.176,5.169,5.169,5.158,5.138,5.125,5.130,5.128,5.127,5.131,5.134,5.139,5.140,5.143,5.147,5.149,SHORT,MOBILE
SHORT_MOBILE-60,3.376,3.137,2.833,2.811,2.827,2.905,2.917,2.881,2.782,2.667,2.579,2.519,2.521,2.546,2.570,2.596,2.615,2.638,2.658,2.678,2.700,2.718,2.745,2.768,SHORT,MOBILE
SHORT_MOBILE-61,2.266,1.875,1.760,1.717,1.664,1.586,1.584,1.506,1.484,1.506,1.457,1.454,1.451,1.454,1.450,1.430,1.431,1.428,1.415,1.395,1.374,1.400,1.365,1.401,SHORT,MOBILE
SHORT_MOBILE-62,3.181,2.725,2.683,2.632,2.617,2.551,2.516,2.482,2.430,2.494,2.462,2.423,2.447,2.450,2.426,2.424,2.395,2.341,2.369,2.355,2.337,2.223,2.176,2.121,SHORT,MOBILE
SHORT_MOBILE-63,0.029,0.025,0.021,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,0.018,SHORT,MOBILE
SHORT_MOBILE-64,0.507,0.469,0.460,0.441,0.435,0.435,0.434,0.435,0.435,0.435,0.435,0.435,0.433,0.435,0.434,0.433,0.434,0.433,0.434,0.434,0.434,0.434,0.434,0.433,SHORT,MOBILE
SHORT_MOBILE-65,0.166,0.157,0.152,0.150,0.148,0.148,0.147,0.147,0.147,0.147,0.147,0.147,0.146,0.147,0.147,0.147,0.146,0.146,0.146,0.146,0.146,0.146,0.146,0.146,SHORT,MOBILE
SHORT_MOBILE-66,0.047,0.047,0.068,0.046,0.046,0.046,0.046,0.046,0.046,0.046,0.046,0.046,0.046,0.046,0.046,0.046,0.046,0.046,0.046,0.046,0.046,0.046,0.045,0.046,SHORT,MOBILE
SHORT_MOBILE-67,1.207,1.206,1.205,1.205,1.205,1.205,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,1.204,SHORT,MOBILE
SHORT_MOBILE-68,0.828,0.827,0.827,0.827,0.827,0.827,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,SHORT,MOBILE
SHORT_MOBILE-69,0.927,0.926,0.926,0.926,0.926,0.926,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,0.925,SHORT,MOBILE
SHORT_MOBILE-6,18.704,16.992,15.158,15.163,15.288,15.394,15.613,15.683,15.861,16.061,16.159,16.291,16.507,16.594,16.845,16.844,16.908,17.139,17.213,17.197,17.385,17.418,17.591,17.542,SHORT,MOBILE
SHORT_MOBILE-70,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,SHORT,MOBILE
SHORT_MOBILE-71,50.507,43.181,41.251,41.121,40.487,41.225,41.649,41.208,41.032,41.145,41.120,41.234,41.128,41.094,40.917,40.742,40.584,40.625,40.552,40.549,40.546,40.484,40.497,40.511,SHORT,MOBILE
SHORT_MOBILE-72,12.050,12.049,12.045,12.044,12.045,12.043,12.043,12.044,12.043,12.043,12.044,12.044,12.044,12.044,12.044,12.044,12.046,12.045,12.046,12.045,12.045,12.045,12.046,12.046,SHORT,MOBILE
SHORT_MOBILE-73,10.687,8.894,7.897,7.598,7.280,7.254,7.328,7.431,7.525,7.628,7.722,7.821,7.912,8.015,8.134,8.232,8.333,8.435,8.539,8.642,8.738,8.847,8.939,9.023,SHORT,MOBILE
SHORT_MOBILE-74,3.670,0.125,0.042,0.042,0.042,0.043,0.043,0.043,0.043,0.043,0.044,0.044,0.044,0.044,0.044,0.044,0.044,0.044,0.044,0.044,0.043,0.045,0.044,0.045,SHORT,MOBILE
SHORT_MOBILE-75,0.001,0.001,0.728,0.728,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,0.001,SHORT,MOBILE
SHORT_MOBILE-76,24.989,12.369,10.643,10.471,10.613,10.710,11.008,10.983,11.052,11.158,11.337,11.876,11.829,11.945,12.048,12.187,12.534,12.161,12.827,12.756,13.289,12.633,12.892,13.493,SHORT,MOBILE
SHORT_MOBILE-77,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,SHORT,MOBILE
SHORT_MOBILE-78,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,xxxxxxxxxxx,SHORT,MOBILE
SHORT_MOBILE-79,4.525,4.474,4.470,4.469,4.469,4.469,4.469,4.463,4.454,4.457,4.451,4.458,4.293,4.389,4.270,4.294,4.332,4.351,4.438,4.431,4.425,4.432,4.385,4.392,SHORT,MOBILE
SHORT_MOBILE-7,19.960,17.275,10.408,9.175,8.718,8.588,8.526,8.495,8.444,8.445,8.464,8.478,8.501,8.540,8.555,8.558,8.583,8.606,8.641,8.642,8.671,8.681,8.693,8.707,SHORT,MOBILE
SHORT_MOBILE-80,2.004,1.747,1.339,1.090,1.015,0.923,0.942,0.879,0.912,0.931,0.914,0.906,0.906,0.904,0.929,0.886,0.888,0.889,0.883,0.883,0.880,0.883,0.879,0.860,SHORT,MOBILE
SHORT_MOBILE-81,0.863,0.696,0.803,0.818,0.810,0.935,0.888,0.697,0.803,0.806,1.028,1.046,1.045,1.035,1.052,1.187,0.968,0.993,0.995,0.825,0.933,0.951,0.969,0.916,SHORT,MOBILE
SHORT_MOBILE-82,0.010,0.009,0.009,0.010,0.009,0.009,0.010,0.010,0.010,0.010,0.010,0.010,0.010,0.010,0.011,0.011,0.011,0.011,0.011,0.011,0.011,0.011,0.011,0.011,SHORT,MOBILE
SHORT_MOBILE-83,18.633,14.558,13.971,13.830,13.686,13.533,13.482,13.456,13.458,13.475,13.351,13.475,13.447,13.530,13.498,13.534,13.581,13.620,13.653,13.665,13.689,13.722,13.768,13.772,SHORT,MOBILE
SHORT_MOBILE-84,9.448,6.234,3.947,3.403,3.080,2.623,2.283,1.881,1.713,1.561,1.533,1.505,1.493,1.401,1.390,1.137,1.109,1.074,1.043,1.000,0.974,1.009,0.945,0.973,SHORT,MOBILE
SHORT_MOBILE-85,4.709,4.708,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,4.705,SHORT,MOBILE
SHORT_MOBILE-86,2.739,2.624,2.979,3.172,3.195,3.206,3.187,3.256,3.896,3.762,4.169,3.894,3.860,3.884,3.909,3.296,3.813,4.037,3.922,4.084,3.929,3.904,3.838,3.755,SHORT,MOBILE
SHORT_MOBILE-87,4.134,4.132,4.132,4.132,4.132,4.132,4.132,4.132,4.132,4.132,4.132,4.132,4.132,4.132,4.132,4.132,0.414,0.128,4.132,4.132,0.667,4.132,0.932,0.514,SHORT,MOBILE
SHORT_MOBILE-88,3.728,2.477,0.068,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.002,0.003,0.002,0.003,0.002,0.003,0.002,SHORT,MOBILE
SHORT_MOBILE-89,4.967,3.844,3.454,3.433,3.439,3.214,3.215,3.226,3.235,3.237,3.253,3.259,3.253,3.248,3.218,3.222,3.227,3.223,3.236,3.239,3.247,3.254,3.257,3.262,SHORT,MOBILE
SHORT_MOBILE-8,14.690,12.948,12.425,12.294,12.182,12.030,11.976,11.996,11.953,11.907,11.924,11.969,11.901,11.990,11.979,11.989,12.027,12.057,12.075,12.104,12.175,12.215,12.197,12.227,SHORT,MOBILE
SHORT_MOBILE-90,8.893,8.399,8.166,8.063,7.933,7.823,7.769,7.733,7.690,7.686,7.703,7.713,7.766,7.785,7.820,7.866,7.944,7.933,7.977,8.007,8.087,8.119,8.108,8.135,SHORT,MOBILE
SHORT_MOBILE-91,11.757,11.115,10.706,10.629,10.496,10.333,10.292,10.291,10.347,10.270,10.284,10.309,10.368,10.398,10.421,10.476,10.496,10.544,10.570,10.615,10.641,10.662,10.692,10.701,SHORT,MOBILE
SHORT_MOBILE-92,0.064,0.049,0.044,0.045,0.044,0.043,0.042,0.042,0.042,0.042,0.042,0.042,0.042,0.042,0.042,0.041,0.041,0.042,0.042,0.042,0.042,0.042,0.042,0.042,SHORT,MOBILE
SHORT_MOBILE-93,21.851,19.183,18.092,18.031,17.608,17.646,17.721,17.818,18.023,18.132,18.003,18.011,17.978,17.818,17.277,17.561,17.065,17.413,17.047,17.018,17.025,17.037,16.935,16.868,SHORT,MOBILE
SHORT_MOBILE-94,22.973,21.803,20.842,20.894,20.947,21.110,21.277,21.497,21.853,21.927,21.856,21.850,21.636,21.574,21.344,21.047,21.088,20.988,21.006,20.909,20.989,20.770,20.752,20.696,SHORT,MOBILE
SHORT_MOBILE-95,9.893,7.974,6.033,4.920,3.988,3.265,2.697,2.253,1.927,1.644,1.392,1.282,1.118,1.021,0.984,0.871,0.834,0.763,0.680,0.641,0.598,0.547,0.564,0.519,SHORT,MOBILE
SHORT_MOBILE-96,10.054,7.039,5.270,5.043,5.014,3.308,3.021,3.181,2.879,2.871,2.759,2.705,2.735,2.749,2.584,2.606,2.510,2.518,2.437,2.474,2.436,2.457,2.537,2.419,SHORT,MOBILE
SHORT_MOBILE-97,16.683,14.572,13.123,12.774,12.800,12.937,13.058,13.179,13.265,13.331,13.412,13.460,13.513,13.540,13.578,13.622,13.643,13.670,13.710,13.725,13.761,13.792,13.816,13.841,SHORT,MOBILE
SHORT_MOBILE-98,13.338,11.684,10.855,10.553,10.638,10.784,10.900,10.970,11.032,11.101,11.156,11.172,11.204,11.234,11.251,11.261,11.261,11.290,11.285,11.300,11.318,11.310,11.322,11.335,SHORT,MOBILE
SHORT_MOBILE-99,2.252,2.158,1.475,1.367,1.930,0.936,0.757,0.629,0.576,0.503,0.491,0.469,0.485,0.465,0.465,0.465,0.464,0.464,0.465,0.466,0.465,0.466,0.465,0.465,SHORT,MOBILE
SHORT_MOBILE-9,4.407,3.369,2.981,2.951,2.900,2.739,2.729,2.733,2.741,2.746,2.750,2.756,2.751,2.748,2.657,2.626,2.635,2.569,2.577,2.588,2.595,2.651,2.605,2.621,SHORT,MOBILE

